The bright black hole X-ray binary 4U 1543-47 during 2021 outburst. A clear state transition from super-Eddington to sub-Eddington accretion revealed by Insight-HXMT

We present a detailed analysis of the observations with the Hard X-ray Modulation Telescope of the black hole X-ray transient 4U~1543-47 during its outburst in 2021. We find a clear state transition during the outburst decay of the source. Using previous measurements of the black-hole mass and distance to the source, the source luminosity during this transition is close to the Eddington limit. The light curves before and after the transition can be fitted by two exponential functions with short ($\sim 16$ days) and long ($\sim 130$ days) decay time scales, respectively. We detect strong reflection features in all observations that can be described with either the RelxillNS or Reflionx_bb reflection models, both of which have a black-body incident spectrum. In the super-Eddington state, we observe a Comptonized component characterized by a low electron temperature of approximately 2.0 keV. We suggest that this component appears exclusively within the inner radiation-pressure dominated region of the supercritical disk as a part of the intrinsic spectrum of the accretion disk itself. This feature vanishes as the source transitions into the sub-Eddington state. The emissivity index of the accretion disk in the reflection component is significantly different before and after the transition, $\sim3.0$-$5.0$ and $\sim7.0$-$9.0$ in the super- and sub-Eddington states, respectively. Based on the reflection geometry of returning disk radiation, the geometrically thicker the accretion disk, the smaller the emissivity index. Therefore, we propose that the transition is primarily driven by the change of the accretion flow from a supercritical to a thin disk configuration.

==> readme.txt <==
NEW SUBMISSION

The Editor 
Monthly Notices of the Royal Astronomical Society

Dear Editor

Please, find enclosed the manuscript:

"The bright black hole X-ray binary 4U 1543–47 during 2021 outburst. A clear state transition from super-Eddington to sub-Eddington accretionrevealed by Insight-HXMT"


by Pei Jin, Guobao Zhang, Yuexin Zhang, Mariano Méndez, Jinlu Qu, David M. Russell, Jiancheng Wang, Shuangnan Zhang, Yi-Jung Yang, Shumei Jia, Zixu Yang and Hexin Liu, I submit to your consideration for publication in Monthly Notices of the Royal Astronomical Society, Main Journal.

In the zip file you should find the following files:

readme.txt                           Cover letter (this file)
4U_1543.tex                 Latex version of the paper
4U_1543.bib                                    the bibtex file
fig_lc.pdf  Figure 1

fig_hid.pdf Figure 2

fig_0120_diskbb_del.pdf Figure 3

fig_0120_relxillcp_euf_del.pdf Figure 4
fig_0120_relxillns_gaussian_euf_del.pdf Figure 4

fig_0120_reflionx_nopowerlaw_euf_del.pdf Figure 5
fig_0120_reflionx_powerlaw_euf_del.pdf Figure 5

fig_evolution_parameters_relxillns.pdf Figure 6

fig_evolution_parameters_reflionx.pdf Figure 7

fig_thcomp_frac.pdf Figure 8

fig_flux.pdf Figure 9
fig_flux_ratio.pdf Figure 9

fig_hid_fit.pdf Figure 10
fig_lc_fit.pdf Figure 10

fig_hid_index_relxillns.pdf Figure 11
fig_hid_index_reflionx.pdf Figure 11

fig_flux_ratio_5-8.pdf Figure 12

fig_spectra_xillver_reflionx.pdf Figure 13

fig_0120_relxillns_gaussian_euf_del_nosyserr.pdf Figure A1

fig_0120_reflionx_powerlaw_euf_del_nosyserr.pdf Figure A2

fig_mcmc_relxillns Figure B1

fig_mcmc_reflionx Figure B2


The Latex file  was compiled using MNRAS LATEX style file v3.0.


Thank you very much. 

Sincerely,


Pei Jin

==> the_spectral_parameters_with_Reflionx.txt <==
###Readme of the data

format: exposure-ID, observation-time(MJD),  reduced chi-square, nH, 
Zxipcf nh, Zxipcf nh lower limit, Zxipcf nh upper limit, Zxipcf logxi, Zxipcf cov_frac, Zxipcf cov_frac lower limit, Zxipcf cov_frac upper limit, 
Tin, Tin lower limit, Tin upper limit, diskbb norm, diskbb norm lower limit, diskbb norm upper limit, 
Thcomp gamma, kTe, Thcomp cov_frac, Thcomp cov_frac lower limit, Thcomp cov_frac upper limit,
Powerlaw photon index, Powerlaw photon index lower limit, Powerlaw photon index upper limit, Powerlaw norm, Powerlaw norm lower limit, Powerlaw norm upper limit,
emissivity index, emissivity index lower limit, emissivity index upper limit, inclination, Rin, afe, Density, xi, xi lower limit, xi upper limit, refl_frac, Reflionx_bb norm, Reflionx_bb norm lower limit, Reflionx_bb norm upper limit, 
lineE, sigma, Gaussian norm, Gaussian norm lower limit, Gaussian norm upper limit

If lower limit = 0 or upper limit = 0, the parameter pegs to the hard limit.
If lower limit = 0 and upper limit = 0, the parameter is fixed.

###

###DATA

P030402600101 59379.71 0.53 0.4 6.04 5.52 7.07 1.0 0.193 0.181 0.216 1.00 0.99 1.00 19049 18926 19790 2.5 2.0 0.1107 0.1066 0.1135 2.50 0.00 0.00 0.03775 0.00000 0.07620 2.81 2.76 2.88 30 -1.0 3.0 1e+20 10000 9582 0 -1 6.43 6.31 6.54 6.7 0.2 0.0059 0.0020 0.0097
P030402600102 59379.89 0.52 0.4 7.15 6.51 7.91 1.0 0.200 0.000 0.000 1.00 1.00 1.00 19711 19562 19963 2.5 2.0 0.0975 0.0943 0.0995 2.50 0.00 0.00 0.00000 0.00000 0.02046 2.60 2.55 2.63 30 -1.0 3.0 1e+20 10000 9852 0 -1 5.90 5.63 6.03 6.7 0.2 0.0058 0.0015 0.0102
P030402600103 59380.02 0.61 0.4 5.99 4.18 7.45 1.0 0.212 0.147 0.293 0.99 0.95 1.00 19819 17497 22870 2.5 2.0 0.1235 0.1197 0.1329 2.50 0.00 0.00 0.02665 0.00000 0.20135 2.86 2.65 3.17 30 -1.0 3.0 1e+20 7266 4881 0 -1 6.15 5.37 8.03 6.7 0.2 0.0108 0.0048 0.0179
P030402600104 59380.15 0.48 0.4 5.57 3.76 7.09 1.0 0.239 0.151 0.303 0.96 0.94 1.00 22115 17520 28241 2.5 2.0 0.1191 0.1107 0.1282 2.50 0.00 0.00 0.10329 0.06590 0.14583 3.00 2.75 3.23 30 -1.0 3.0 1e+20 9999 6547 0 -1 7.70 6.33 8.49 6.7 0.2 0.0132 0.0069 0.0174
P030402600105 59380.29 0.65 0.4 6.47 4.96 7.92 1.0 0.226 0.200 0.288 1.00 0.96 1.00 19906 19228 22862 2.5 2.0 0.1198 0.1135 0.1274 2.50 0.00 0.00 0.05602 0.01960 0.14031 2.73 2.54 2.97 30 -1.0 3.0 1e+20 5342 4049 8162 -1 5.38 4.96 6.33 6.7 0.2 0.0060 0.0011 0.0121
P030402600106 59380.42 0.52 0.4 7.61 6.21 10.08 1.0 0.250 0.223 0.274 1.00 0.97 1.00 21052 19925 24141 2.5 2.0 0.1122 0.1057 0.1174 2.50 0.00 0.00 0.07711 0.04042 0.27146 2.47 2.29 2.70 30 -1.0 3.0 1e+20 4978 3339 8659 -1 4.71 4.23 6.10 6.7 0.2 0.0055 0.0002 0.0116
P030402600107 59380.55 0.48 0.4 5.68 4.24 7.64 1.0 0.189 0.151 0.251 0.99 0.97 1.02 18966 16105 21229 2.5 2.0 0.1118 0.1077 0.1190 2.50 0.00 0.00 0.01924 0.00000 0.12544 3.05 2.79 3.23 30 -1.0 3.0 1e+20 9994 8047 0 -1 6.72 5.62 7.14 6.7 0.2 0.0154 0.0100 0.0186
P030402600108 59380.70 0.56 0.4 6.71 5.15 8.32 1.0 0.240 0.193 0.295 0.99 0.95 1.00 21238 18831 25997 2.5 2.0 0.1080 0.1023 0.1152 2.50 0.00 0.00 0.03141 0.00000 0.06895 2.72 2.49 2.85 30 -1.0 3.0 1e+20 8563 5711 0 -1 5.91 4.91 7.24 6.7 0.2 0.0079 0.0024 0.0134
P030402600109 59380.88 0.55 0.4 7.59 6.83 8.86 1.0 0.200 0.000 0.000 1.00 1.00 1.00 19745 19553 20040 2.5 2.0 0.0965 0.0910 0.0987 2.50 0.00 0.00 0.00000 0.00000 0.10414 2.64 2.48 2.69 30 -1.0 3.0 1e+20 10000 9787 0 -1 5.75 5.51 5.85 6.7 0.2 0.0152 0.0099 0.0192
P030402600110 59381.04 0.61 0.4 7.03 5.36 8.56 1.0 0.219 0.180 0.268 1.00 0.96 1.00 19438 18043 23071 2.5 2.0 0.1063 0.1005 0.1133 2.50 0.00 0.00 0.11799 0.08111 0.17844 2.90 2.68 3.17 30 -1.0 3.0 1e+20 5077 3817 7337 -1 5.11 4.62 5.93 6.7 0.2 0.0163 0.0114 0.0221
P030402600111 59381.19 0.47 0.4 5.41 0.90 8.13 1.0 0.128 0.094 0.187 1.01 0.99 1.01 16450 15439 18098 2.5 2.0 0.0895 0.0825 0.0987 2.50 0.00 0.00 1.19261 0.69335 1.74989 3.24 2.96 3.38 30 -1.0 3.0 1e+20 9052 6241 0 -1 6.71 5.61 7.45 6.7 0.2 0.0143 0.0089 0.0194
P030402600112 59381.33 0.50 0.4 7.96 6.35 9.08 1.0 0.231 0.190 0.275 0.99 0.97 1.01 20097 18138 23083 2.5 2.0 0.0933 0.0870 0.0988 2.50 0.00 0.00 1.01266 0.36167 1.12558 2.80 2.67 2.97 30 -1.0 3.0 1e+20 3177 2167 6178 -1 4.85 4.32 5.97 6.7 0.2 0.0095 0.0052 0.0142
P030402600113 59381.46 0.41 0.4 8.19 6.42 9.67 1.0 0.221 0.193 0.242 1.00 1.00 1.01 19166 18169 21050 2.5 2.0 0.0837 0.0765 0.0880 2.50 0.00 0.00 0.29280 0.23739 0.57357 2.66 2.42 2.89 30 -1.0 3.0 1e+20 4478 2714 7034 -1 4.45 3.67 5.21 6.7 0.2 0.0102 0.0051 0.0156
P030402600114 59381.59 0.34 0.4 7.70 5.40 9.39 1.0 0.178 0.143 0.213 1.01 1.00 1.01 17561 16660 19052 2.5 2.0 0.0742 0.0695 0.0795 2.50 0.00 0.00 0.55257 0.30456 1.09388 2.87 2.60 3.08 30 -1.0 3.0 1e+20 8813 6190 0 -1 5.33 4.43 6.02 6.7 0.2 0.0150 0.0094 0.0200
P030402600115 59381.72 0.43 0.4 6.83 4.88 8.96 1.0 0.191 0.156 0.229 1.01 0.99 1.01 17695 16587 19145 2.5 2.0 0.0749 0.0696 0.0806 2.50 0.00 0.00 3.14895 2.58629 3.71703 2.82 2.56 3.03 30 -1.0 3.0 1e+20 8676 6086 0 -1 5.35 4.55 6.10 6.7 0.2 0.0128 0.0065 0.0185
P030402600116 59381.86 0.51 0.4 7.94 6.16 10.06 1.0 0.242 0.194 0.279 1.00 0.97 1.01 19817 17676 22289 2.5 2.0 0.0705 0.0649 0.0764 2.50 0.00 0.00 2.94824 2.05570 3.11944 2.54 2.41 2.82 30 -1.0 3.0 1e+20 4638 1883 8373 -1 4.45 3.42 5.78 6.7 0.2 0.0074 0.0003 0.0145
P030402600117 59381.99 0.49 0.4 7.65 5.68 9.83 1.0 0.206 0.159 0.264 1.00 0.98 1.01 18388 16835 21915 2.5 2.0 0.0678 0.0622 0.0736 2.50 0.00 0.00 2.68697 1.95578 3.08652 2.80 2.45 3.08 30 -1.0 3.0 1e+20 8247 5630 0 -1 5.12 4.09 6.05 6.7 0.2 0.0105 0.0039 0.0167
P030402600118 59382.12 0.47 0.4 8.32 5.83 10.80 1.0 0.124 0.099 0.166 1.01 1.01 1.02 15856 15260 17509 2.5 2.0 0.0767 0.0674 0.0816 2.50 0.00 0.00 1.36683 0.98389 1.83842 3.17 2.98 3.32 30 -1.0 3.0 1e+20 10000 8568 0 -1 5.74 4.71 6.22 6.7 0.2 0.0162 0.0120 0.0203
P030402600119 59382.25 0.50 0.4 6.74 4.51 9.13 1.0 0.146 0.113 0.203 1.01 1.00 1.01 16241 15844 18036 2.5 2.0 0.0773 0.0714 0.0840 2.50 0.00 0.00 3.22583 2.79894 3.76316 3.18 2.83 3.33 30 -1.0 3.0 1e+20 9984 6557 0 -1 5.88 4.70 6.23 6.7 0.2 0.0164 0.0096 0.0197
P030402600120 59382.39 0.31 0.4 8.08 5.47 10.78 1.0 0.144 0.122 0.250 1.01 1.01 1.02 15969 15431 18335 2.5 2.0 0.0770 0.0695 0.0826 2.50 0.00 0.00 2.74391 2.28103 3.23158 3.04 2.56 3.21 30 -1.0 3.0 1e+20 9281 6668 0 -1 5.12 3.47 5.58 6.7 0.2 0.0195 0.0154 0.0234
P030402600121 59382.52 0.33 0.4 8.33 6.79 9.58 1.0 0.201 0.170 0.232 1.00 0.98 1.00 17749 16940 18850 2.5 2.0 0.0641 0.0594 0.0674 2.50 0.00 0.00 5.76634 5.56460 5.83478 2.81 2.62 2.96 30 -1.0 3.0 1e+20 9999 8301 0 -1 4.87 4.31 5.12 6.7 0.2 0.0145 0.0103 0.0177
P030402600122 59382.65 0.41 0.4 7.61 5.58 10.85 1.0 0.194 0.153 0.223 1.01 1.01 1.02 16699 15522 19622 2.5 2.0 0.0645 0.0596 0.0694 2.50 0.00 0.00 4.45384 3.90819 5.00439 2.66 2.08 2.93 30 -1.0 3.0 1e+20 6893 1805 9860 -1 4.35 2.53 5.26 6.7 0.2 0.0091 0.0008 0.0148
P030402600123 59382.79 0.59 0.4 7.86 5.93 9.10 1.0 0.199 0.159 0.233 0.99 0.98 1.00 17914 16217 20892 2.5 2.0 0.0578 0.0527 0.0631 2.50 0.00 0.00 3.10991 2.91274 3.22692 2.93 2.72 3.14 30 -1.0 3.0 1e+20 10000 8052 0 -1 5.00 4.39 5.52 6.7 0.2 0.0176 0.0133 0.0220
P030402600124 59382.92 0.54 0.4 8.34 6.96 9.89 1.0 0.178 0.151 0.235 1.00 0.98 1.00 17120 16455 18783 2.5 2.0 0.0599 0.0545 0.0642 2.50 0.00 0.00 2.73728 2.45501 2.82565 3.06 2.85 3.22 30 -1.0 3.0 1e+20 10000 8367 0 -1 4.89 4.34 5.39 6.7 0.2 0.0200 0.0157 0.0239
P030402600125 59383.05 0.51 0.4 6.22 3.25 9.06 1.0 0.111 0.077 0.141 1.02 1.01 1.03 14477 13743 15153 2.5 2.0 0.0680 0.0632 0.0715 2.50 0.00 0.00 1.91631 1.48936 2.41064 3.17 2.99 3.36 30 -1.0 3.0 1e+20 10000 8422 0 -1 5.23 4.62 5.86 6.7 0.2 0.0152 0.0114 0.0192
P030402600201 59383.17 0.31 0.4 7.61 5.12 10.78 1.0 0.148 0.133 0.203 1.00 0.99 1.01 15957 15731 18930 2.5 2.0 0.0608 0.0588 0.0674 2.50 0.00 0.00 3.17969 2.83411 3.60539 3.19 2.72 3.39 30 -1.0 3.0 1e+20 9999 7434 0 -1 5.32 4.49 5.94 6.7 0.2 0.0202 0.0156 0.0233
P030402600202 59383.32 0.44 0.4 8.31 6.41 10.32 1.0 0.190 0.148 0.263 1.01 1.00 1.01 16849 15680 18629 2.5 2.0 0.0615 0.0568 0.0656 2.50 0.00 0.00 1.73350 1.27867 2.16508 2.77 2.51 3.05 30 -1.0 3.0 1e+20 5223 2347 8360 -1 4.06 3.18 4.90 6.7 0.2 0.0118 0.0073 0.0172
P030402600203 59383.45 0.35 0.4 8.34 6.74 9.50 1.0 0.158 0.126 0.215 1.00 0.97 1.01 16307 15684 18135 2.5 2.0 0.0635 0.0594 0.0683 2.50 0.00 0.00 1.20920 0.86807 1.66045 3.19 2.93 3.37 30 -1.0 3.0 1e+20 9309 7119 0 -1 4.84 4.10 5.33 6.7 0.2 0.0185 0.0146 0.0223
P030402600204 59383.58 0.47 0.4 8.35 5.87 9.69 1.0 0.171 0.119 0.222 1.01 1.00 1.01 16325 14963 17528 2.5 2.0 0.0621 0.0577 0.0667 2.50 0.00 0.00 2.38175 1.90832 2.80240 2.97 2.81 3.27 30 -1.0 3.0 1e+20 5325 2874 8538 -1 4.29 3.65 5.24 6.7 0.2 0.0101 0.0055 0.0153
P030402600205 59383.71 0.52 0.4 8.02 5.32 9.62 1.0 0.161 0.104 0.189 1.01 1.01 1.02 15517 14210 16521 2.5 2.0 0.0675 0.0623 0.0721 2.50 0.00 0.00 1.74684 1.29205 2.25755 2.95 2.79 3.30 30 -1.0 3.0 1e+20 4005 2374 8360 -1 3.89 3.40 4.99 6.7 0.2 0.0114 0.0071 0.0168
P030402600206 59383.85 0.69 0.4 8.36 6.18 11.01 1.0 0.173 0.107 0.268 1.01 1.00 1.03 15783 14288 18253 2.5 2.0 0.0495 0.0434 0.0549 2.50 0.00 0.00 1.26001 0.52128 1.92376 2.81 2.57 3.21 30 -1.0 3.0 1e+20 5573 2073 0 -1 3.79 2.72 4.63 6.7 0.2 0.0109 0.0047 0.0189
P030402600207 59383.98 0.52 0.4 8.11 6.52 8.98 1.0 0.173 0.151 0.198 1.01 1.01 1.01 15887 15384 16415 2.5 2.0 0.0641 0.0597 0.0675 2.50 0.00 0.00 0.16591 0.12428 0.33964 3.01 2.89 3.18 30 -1.0 3.0 1e+20 3215 2394 5709 -1 3.68 3.35 4.19 6.7 0.2 0.0126 0.0089 0.0165
P030402600208 59384.11 0.49 0.4 7.18 5.41 9.25 1.0 0.219 0.159 0.308 0.97 0.94 1.00 18635 15483 24319 2.5 2.0 0.0580 0.0528 0.0634 2.50 0.00 0.00 0.74293 0.60726 0.86985 3.05 2.74 3.30 30 -1.0 3.0 1e+20 8800 3246 0 -1 5.05 3.53 5.81 6.7 0.2 0.0133 0.0083 0.0179
P030402600209 59384.25 0.42 0.4 8.31 6.64 9.29 1.0 0.189 0.143 0.250 1.00 0.97 1.01 16741 15308 19033 2.5 2.0 0.0515 0.0475 0.0555 2.50 0.00 0.00 1.03606 0.80559 1.14673 2.99 2.77 3.26 30 -1.0 3.0 1e+20 7562 4739 0 -1 4.13 3.45 5.10 6.7 0.2 0.0096 0.0055 0.0135
P030402600210 59384.38 0.42 0.4 8.33 6.45 8.97 1.0 0.196 0.180 0.275 1.00 0.97 1.00 16501 15554 17604 2.5 2.0 0.0603 0.0570 0.0639 2.50 0.00 0.00 0.14044 0.09106 0.24443 2.88 2.71 3.01 30 -1.0 3.0 1e+20 4698 3479 6363 -1 3.53 3.31 4.12 6.7 0.2 0.0141 0.0111 0.0172
P030402600211 59384.51 0.46 0.4 8.34 7.38 9.47 1.0 0.227 0.184 0.278 0.98 0.92 1.00 18805 13774 22093 2.5 2.0 0.0592 0.0555 0.0625 2.50 0.00 0.00 0.04594 0.00000 0.10013 2.94 2.71 3.17 30 -1.0 3.0 1e+20 8339 4832 9692 -1 4.33 3.32 5.26 6.7 0.2 0.0141 0.0105 0.0181
P030402600212 59384.66 0.48 0.4 8.61 7.12 11.07 1.0 0.156 0.127 0.248 1.00 0.99 1.00 15475 14846 17474 2.5 2.0 0.0564 0.0486 0.0603 2.50 0.00 0.00 0.12046 0.08003 0.17697 3.21 2.85 3.34 30 -1.0 3.0 1e+20 10000 9084 0 -1 4.28 3.33 4.66 6.7 0.2 0.0172 0.0137 0.0204
P030402600213 59384.80 0.53 0.4 8.32 6.81 11.07 1.0 0.184 0.138 0.241 1.00 0.96 1.01 15756 15192 18193 2.5 2.0 0.0457 0.0412 0.0501 2.50 0.00 0.00 0.00009 0.00000 0.24086 2.85 2.67 3.20 30 -1.0 3.0 1e+20 6116 4608 9078 -1 3.39 2.51 4.20 6.7 0.2 0.0099 0.0055 0.0149
P030402600214 59384.94 0.56 0.4 8.34 7.31 8.92 1.0 0.186 0.166 0.191 1.00 1.00 1.01 15541 15116 15840 2.5 2.0 0.0459 0.0437 0.0469 2.50 0.00 0.00 0.09928 0.04764 0.18224 2.77 2.72 2.93 30 -1.0 3.0 1e+20 3161 2139 3782 -1 3.09 3.04 3.29 6.7 0.2 0.0105 0.0075 0.0135
P030415500101 59385.09 0.50 0.4 8.34 6.86 13.96 1.0 0.210 0.189 0.382 0.98 0.95 1.00 17159 13359 24032 2.5 2.0 0.0579 0.0491 0.0612 2.50 0.00 0.00 0.04271 0.01230 0.07496 2.91 1.90 3.15 30 -1.0 3.0 1e+20 7551 1500 0 -1 3.74 1.00 4.89 6.7 0.2 0.0119 0.0003 0.0157
P030402600301 59385.29 0.52 0.4 8.26 6.40 9.75 1.0 0.207 0.158 0.266 0.98 0.93 1.00 17085 14821 22213 2.5 2.0 0.0555 0.0506 0.0570 2.50 0.00 0.00 0.05225 0.01738 0.15924 2.99 2.73 3.26 30 -1.0 3.0 1e+20 5788 3936 0 -1 3.83 2.91 5.51 6.7 0.2 0.0101 0.0066 0.0139
P030402600302 59385.44 0.42 0.4 8.33 7.23 9.14 1.0 0.156 0.118 0.201 1.00 0.98 1.00 14590 14174 17576 2.5 2.0 0.0493 0.0472 0.0517 2.50 0.00 0.00 0.00045 0.00000 0.16837 3.14 2.95 3.43 30 -1.0 3.0 1e+20 8009 7079 0 -1 3.48 3.02 4.05 6.7 0.2 0.0159 0.0130 0.0177
P030402600303 59385.58 0.59 0.4 8.33 7.03 9.48 1.0 0.249 0.198 0.316 0.96 0.93 1.00 18944 15559 23065 2.5 2.0 0.0449 0.0410 0.0483 2.50 0.00 0.00 0.04430 0.00635 0.08241 2.95 2.68 3.16 30 -1.0 3.0 1e+20 8498 4125 0 -1 3.96 2.80 4.92 6.7 0.2 0.0129 0.0092 0.0165
P030402600304 59385.73 0.56 0.4 8.36 7.06 9.71 1.0 0.192 0.156 0.237 0.97 0.94 1.00 16838 11703 19685 2.5 2.0 0.0440 0.0396 0.0487 2.50 0.00 0.00 0.32867 0.22756 0.42477 3.27 3.05 3.46 30 -1.0 3.0 1e+20 10000 8892 0 -1 4.32 3.40 4.78 6.7 0.2 0.0139 0.0100 0.0175
P030402600305 59385.86 0.45 0.4 8.33 7.21 9.34 1.0 0.217 0.182 0.285 0.98 0.95 0.99 16498 15048 18980 2.5 2.0 0.0409 0.0378 0.0433 2.50 0.00 0.00 0.47261 0.42018 0.53946 3.02 2.91 3.20 30 -1.0 3.0 1e+20 3188 2090 6468 -1 3.08 2.75 3.92 6.7 0.2 0.0111 0.0088 0.0139
P030402600306 59386.31 0.48 0.4 7.94 6.40 8.97 1.0 0.242 0.220 0.283 0.96 0.93 0.98 17778 15888 20385 2.5 2.0 0.0363 0.0333 0.0394 2.50 0.00 0.00 0.94370 0.90805 1.02226 3.01 2.90 3.20 30 -1.0 3.0 1e+20 3184 1968 6425 -1 3.36 2.97 4.19 6.7 0.2 0.0080 0.0050 0.0114
P030402600307 59386.44 0.47 0.4 8.33 6.58 9.41 1.0 0.203 0.149 0.268 0.96 0.93 1.00 16998 13645 20582 2.5 2.0 0.0300 0.0253 0.0337 2.50 0.00 0.00 1.98257 1.89856 2.07465 3.27 3.06 3.51 30 -1.0 3.0 1e+20 8212 3682 0 -1 4.08 2.12 4.85 6.7 0.2 0.0108 0.0078 0.0141
P030402600308 59386.58 0.33 0.4 8.35 6.66 11.21 1.0 0.151 0.098 0.253 0.98 0.96 1.01 14789 11388 17586 2.5 2.0 0.0395 0.0347 0.0431 2.50 0.00 0.00 1.39352 1.31978 1.45550 3.61 3.04 3.68 30 -1.0 3.0 1e+20 9933 2930 0 -1 3.87 2.03 4.06 6.7 0.2 0.0147 0.0119 0.0171
P030402600309 59386.72 0.49 0.4 7.31 5.51 8.96 1.0 0.182 0.110 0.240 0.95 0.92 1.00 16488 13958 19672 2.5 2.0 0.0386 0.0345 0.0430 2.50 0.00 0.00 1.32001 1.21877 1.40182 3.69 3.33 4.00 30 -1.0 3.0 1e+20 10000 5300 0 -1 4.68 3.23 5.20 6.7 0.2 0.0167 0.0128 0.0200
P030402600310 59386.86 0.43 0.4 8.34 6.95 9.70 1.0 0.215 0.177 0.301 0.96 0.91 0.97 16959 15221 20079 2.5 2.0 0.0395 0.0348 0.0422 2.50 0.00 0.00 0.86317 0.80085 0.93735 3.31 3.17 3.56 30 -1.0 3.0 1e+20 3547 2014 9260 -1 3.41 2.97 5.11 6.7 0.2 0.0129 0.0103 0.0159
P030415500201 59387.08 0.50 0.4 8.34 7.57 10.35 1.0 0.227 0.202 0.375 0.96 0.91 0.97 17125 15202 28078 2.5 2.0 0.0336 0.0243 0.0365 2.50 0.00 0.00 1.24247 1.17397 1.31427 3.14 2.95 3.36 30 -1.0 3.0 1e+20 4373 2326 7262 -1 3.21 1.57 5.04 6.7 0.2 0.0112 0.0080 0.0143
P030402600401 59388.07 0.38 0.4 7.38 5.34 9.00 1.0 0.186 0.140 0.242 0.97 0.93 0.98 14500 12802 17582 2.5 2.0 0.0271 0.0235 0.0298 2.50 0.00 0.00 3.15227 3.08791 3.23258 3.26 3.13 3.52 30 -1.0 3.0 1e+20 3185 2020 8387 -1 2.88 2.55 4.07 6.7 0.2 0.0102 0.0080 0.0129
P030402600402 59388.23 0.41 0.4 4.16 0.17 7.19 1.0 0.114 0.057 0.222 0.95 0.91 0.99 13389 10960 17784 2.5 2.0 0.0327 0.0278 0.0371 2.50 0.00 0.00 2.20879 2.11948 2.29933 3.99 3.66 4.34 30 -1.0 3.0 1e+20 6561 2369 0 -1 4.46 3.34 5.83 6.7 0.2 0.0125 0.0092 0.0156
P030402600403 59388.35 0.45 0.4 8.32 5.06 11.96 1.0 0.122 0.042 0.249 0.97 0.94 1.01 13393 10062 16008 2.5 2.0 0.0334 0.0286 0.0379 2.50 0.00 0.00 2.93237 2.83655 3.03075 3.90 3.29 4.44 30 -1.0 3.0 1e+20 7636 3064 0 -1 3.54 2.12 4.30 6.7 0.2 0.0125 0.0081 0.0163
P030415500301 59389.86 0.43 0.4 6.57 1.08 9.99 1.0 0.112 0.041 0.174 0.96 0.91 0.98 12663 11034 14317 2.5 2.0 0.0259 0.0225 0.0290 2.50 0.00 0.00 1.44825 1.39308 1.50556 4.00 3.79 4.22 30 -1.0 3.0 1e+20 2633 695 8049 -1 3.39 2.50 4.49 6.7 0.2 0.0094 0.0066 0.0119
P030402600501 59390.06 0.46 0.4 6.99 5.32 8.74 1.0 0.211 0.163 0.258 0.93 0.91 0.94 16249 14355 18574 2.5 2.0 0.0277 0.0252 0.0301 2.50 0.00 0.00 0.45843 0.41421 0.50843 3.65 3.53 3.85 30 -1.0 3.0 1e+20 3157 1686 5594 -1 3.58 3.11 4.23 6.7 0.2 0.0061 0.0038 0.0084
P030402600601 59391.25 0.86 0.4 12.77 7.73 27.68 1.0 0.209 0.055 0.361 0.97 0.93 1.00 13651 10021 19121 2.5 2.0 0.0250 0.0207 0.0302 2.50 0.00 0.00 0.00000 0.00000 0.03796 4.04 3.27 5.08 30 -1.0 3.0 1e+20 10000 0 0 -1 2.59 1.76 3.78 6.7 0.2 0.0161 0.0107 0.0217
P030402600602 59391.40 0.41 0.4 6.94 5.49 8.62 1.0 0.260 0.186 0.340 0.90 0.87 0.95 18112 13278 20508 2.5 2.0 0.0205 0.0185 0.0241 2.50 0.00 0.00 0.03247 0.00279 0.05928 3.61 3.36 3.85 30 -1.0 3.0 1e+20 9815 4611 0 -1 4.18 2.87 4.67 6.7 0.2 0.0055 0.0029 0.0075
P030415500401 59392.31 0.58 0.4 6.26 4.39 9.07 1.0 0.168 0.083 0.244 0.92 0.92 0.99 14019 11278 15365 2.5 2.0 0.0220 0.0205 0.0263 2.50 0.00 0.00 0.02725 0.00000 0.08011 4.06 3.73 4.30 30 -1.0 3.0 1e+20 9998 4523 0 -1 3.86 2.37 3.99 6.7 0.2 0.0093 0.0067 0.0113
P030402600701 59392.51 0.45 0.4 4.74 0.00 7.37 1.0 0.077 0.055 0.138 0.95 0.94 0.98 11280 9871 13493 2.5 2.0 0.0224 0.0203 0.0233 2.50 0.00 0.00 0.00522 0.00000 0.02968 4.27 3.98 4.45 30 -1.0 3.0 1e+20 10000 7759 0 -1 3.57 3.04 3.72 6.7 0.2 0.0079 0.0060 0.0101
P030402600801 59393.11 0.69 0.4 4.70 0.00 0.00 1.0 0.200 0.000 0.000 0.92 0.92 0.92 14005 13829 14205 2.5 2.0 0.0245 0.0216 0.0277 2.50 0.00 0.00 0.03329 0.00000 0.08561 3.78 3.71 3.88 30 -1.0 3.0 1e+20 5070 3776 6322 -1 3.60 0.00 0.00 6.7 0.2 0.0000 0.0000 0.0027
P030402600802 59393.25 0.72 0.4 4.70 0.00 0.00 1.0 0.200 0.000 0.000 0.92 0.92 0.93 13726 13642 13883 2.5 2.0 0.0173 0.0150 0.0188 2.50 0.00 0.00 0.05606 0.01684 0.09519 3.84 3.78 3.95 30 -1.0 3.0 1e+20 7315 5748 8005 -1 3.60 0.00 0.00 6.7 0.2 0.0092 0.0052 0.0132
P030402600803 59393.39 0.52 0.4 6.30 4.82 7.59 1.0 0.288 0.192 0.333 0.88 0.86 0.92 18889 14668 22442 2.5 2.0 0.0183 0.0163 0.0214 2.50 0.00 0.00 0.00000 0.00000 0.02080 3.76 3.59 4.05 30 -1.0 3.0 1e+20 10000 7951 0 -1 4.42 3.47 4.90 6.7 0.2 0.0001 0.0000 0.0031
P030415500501 59393.90 0.43 0.4 1.95 0.63 4.48 1.0 0.200 0.000 0.000 0.89 0.89 0.95 13774 10793 16036 2.5 2.0 0.0197 0.0174 0.0238 2.50 0.00 0.00 0.08825 0.03157 0.13342 4.58 4.29 4.67 30 -1.0 3.0 1e+20 9766 4697 0 -1 5.34 4.51 5.59 6.7 0.2 0.0045 0.0027 0.0061
P030402600901 59394.10 0.56 0.4 1.72 0.54 3.83 1.0 0.200 0.000 0.000 0.91 0.89 0.96 12761 9980 15367 2.5 2.0 0.0214 0.0181 0.0240 2.50 0.00 0.00 0.05047 0.01546 0.06852 4.44 4.10 4.54 30 -1.0 3.0 1e+20 9974 3870 0 -1 4.54 3.50 4.70 6.7 0.2 0.0050 0.0020 0.0073
P030402601001 59395.56 0.65 0.4 4.19 1.27 5.58 1.0 0.200 0.000 0.000 0.89 0.87 0.90 14127 11047 14900 2.5 2.0 0.0181 0.0141 0.0211 2.50 0.00 0.00 0.81443 0.76234 0.88146 4.25 4.12 4.59 30 -1.0 3.0 1e+20 3171 1090 6585 -1 3.30 2.68 3.90 6.7 0.2 0.0031 0.0014 0.0048
P030402601002 59395.73 0.45 0.4 3.01 2.54 4.32 1.0 0.200 0.000 0.000 0.88 0.87 0.91 13922 12543 14490 2.5 2.0 0.0165 0.0139 0.0190 2.50 0.00 0.00 0.50534 0.46292 0.54976 4.43 4.32 4.58 30 -1.0 3.0 1e+20 2941 913 4414 -1 3.70 3.02 4.07 6.7 0.2 0.0049 0.0034 0.0064
P030415500601 59396.95 0.64 0.4 3.00 2.45 3.38 1.0 0.200 0.000 0.000 0.90 0.89 0.91 12537 12011 13094 2.5 2.0 0.0095 0.0062 0.0131 2.50 0.00 0.00 0.43660 0.38018 0.49164 4.73 4.47 5.03 30 -1.0 3.0 1e+20 644 307 1463 -1 3.12 2.94 3.29 6.7 0.2 0.0044 0.0027 0.0061
P030402601101 59397.94 0.54 0.4 3.00 2.61 3.47 1.0 0.200 0.000 0.000 0.89 0.88 0.90 12631 12255 13766 2.5 2.0 0.0130 0.0103 0.0153 2.50 0.00 0.00 0.14632 0.09998 0.19450 4.55 4.42 4.66 30 -1.0 3.0 1e+20 1026 909 2701 -1 3.12 3.05 3.68 6.7 0.2 0.0039 0.0023 0.0055
P030402601103 59398.22 0.70 0.4 3.01 1.28 3.96 1.0 0.200 0.000 0.000 0.87 0.85 0.95 13595 9492 14723 2.5 2.0 0.0134 0.0057 0.0204 2.50 0.00 0.00 0.03734 0.00000 0.15848 4.48 4.05 5.13 30 -1.0 3.0 1e+20 7729 2318 0 -1 3.64 2.69 4.76 6.7 0.2 0.0040 0.0005 0.0074
P030415500701 59399.27 0.53 0.4 2.99 2.11 3.88 1.0 0.200 0.000 0.000 0.90 0.87 0.91 11870 11187 12945 2.5 2.0 0.0154 0.0133 0.0173 2.50 0.00 0.00 0.03158 0.00250 0.06144 4.53 4.40 4.82 30 -1.0 3.0 1e+20 1018 599 4267 -1 2.74 2.66 3.59 6.7 0.2 0.0041 0.0026 0.0056
P030402601201 59400.26 0.53 0.4 3.00 2.53 3.47 1.0 0.200 0.000 0.000 0.89 0.88 0.90 11933 11496 12333 2.5 2.0 0.0117 0.0091 0.0140 2.50 0.00 0.00 0.07027 0.04193 0.10563 4.83 4.55 5.17 30 -1.0 3.0 1e+20 663 311 1537 -1 2.71 2.55 2.89 6.7 0.2 0.0035 0.0020 0.0051
P030402601202 59400.42 0.57 0.4 2.99 2.60 3.33 1.0 0.200 0.000 0.000 0.88 0.87 0.89 12002 11608 12152 2.5 2.0 0.0066 0.0040 0.0088 2.50 0.00 0.00 0.21845 0.17693 0.26317 4.63 4.50 4.77 30 -1.0 3.0 1e+20 1038 842 2389 -1 2.89 2.85 3.36 6.7 0.2 0.0013 0.0000 0.0027
P030402601203 59400.55 1.05 0.4 3.01 2.89 3.18 1.0 0.200 0.000 0.000 0.89 0.88 0.90 11598 11491 11654 2.5 2.0 0.0000 0.0000 0.0007 2.50 0.00 0.00 0.31863 0.26127 0.38085 4.88 4.75 5.02 30 -1.0 3.0 1e+20 1005 962 1996 -1 2.96 2.90 3.06 6.7 0.2 0.0043 0.0020 0.0067
P030415500801 59401.25 1.12 0.4 3.00 2.83 3.21 1.0 0.200 0.000 0.000 0.89 0.88 0.89 11448 11179 11549 2.5 2.0 0.0057 0.0044 0.0069 2.50 0.00 0.00 0.00000 0.50000 0.00757 4.52 4.42 4.62 30 -1.0 3.0 1e+20 1064 962 2014 -1 2.75 2.70 3.03 6.7 0.2 0.0000 0.0000 0.0015
P030402601501 59408.08 0.76 0.4 3.00 1.66 3.84 1.0 0.200 0.000 0.000 0.86 0.84 0.87 11703 10468 12413 2.5 2.0 0.0000 0.0000 0.0000 2.84 2.21 3.50 0.92707 0.14406 4.07049 6.52 5.74 7.38 30 -1.0 3.0 1e+20 270 171 741 -1 2.83 2.48 3.46 6.7 0.2 0.0040 0.0007 0.0074
P030415501201 59418.88 0.82 0.4 3.00 1.70 3.55 1.0 0.200 0.000 0.000 0.83 0.82 0.85 11576 10421 12317 2.5 2.0 0.0000 0.0000 0.0000 3.05 2.46 3.53 0.57517 0.11359 2.15875 6.83 6.22 7.84 30 -1.0 3.0 1e+20 708 292 2294 -1 2.47 2.24 2.82 6.7 0.2 0.0025 0.0004 0.0044
P030402601801 59420.86 0.86 0.4 2.98 1.46 3.58 1.0 0.200 0.000 0.000 0.82 0.81 0.83 12165 10728 12806 2.5 2.0 0.0000 0.0000 0.0000 2.85 1.30 3.84 0.20212 0.00317 2.34704 7.51 6.90 8.42 30 -1.0 3.0 1e+20 649 292 1863 -1 2.65 2.43 2.83 6.7 0.2 0.0000 0.0000 0.0015
P030402601901 59421.73 0.79 0.4 2.98 1.63 3.53 1.0 0.200 0.000 0.000 0.82 0.81 0.83 12091 10872 12841 2.5 2.0 0.0000 0.0000 0.0000 1.47 0.00 2.36 0.00988 0.00232 0.11824 7.50 6.80 8.32 30 -1.0 3.0 1e+20 630 298 2120 -1 2.49 2.29 2.67 6.7 0.2 0.0018 0.0002 0.0032
P030402601902 59421.88 0.74 0.4 2.99 2.64 3.26 1.0 0.200 0.000 0.000 0.81 0.80 0.81 12863 12297 13341 2.5 2.0 0.0000 0.0000 0.0000 1.84 0.00 2.80 0.02092 0.00172 0.29511 7.35 7.03 7.86 30 -1.0 3.0 1e+20 1000 775 1762 -1 2.72 2.61 2.92 6.7 0.2 0.0019 0.0002 0.0036
P030402602101 59425.63 0.72 0.4 1.70 0.88 3.36 1.0 0.200 0.000 0.000 0.82 0.80 0.83 11106 10180 12818 2.5 2.0 0.0000 0.0000 0.0000 3.25 1.60 4.43 0.28955 0.00217 3.68746 7.58 7.01 8.08 30 -1.0 3.0 1e+20 1001 861 2691 -1 2.17 2.07 2.62 6.7 0.2 0.0028 0.0018 0.0038
P030402602201 59428.15 0.80 0.4 2.99 1.96 3.53 1.0 0.200 0.000 0.000 0.81 0.80 0.82 11950 10919 12454 2.5 2.0 0.0000 0.0000 0.0000 2.34 1.58 2.99 0.11783 0.01531 0.41898 7.17 6.78 8.34 30 -1.0 3.0 1e+20 924 320 2187 -1 2.14 1.96 2.40 6.7 0.2 0.0012 0.0000 0.0026
P030402602202 59428.30 0.93 0.4 3.00 2.57 3.47 1.0 0.200 0.000 0.000 0.80 0.80 0.81 12413 12030 12783 2.5 2.0 0.0000 0.0000 0.0000 1.48 0.00 0.00 0.00067 0.00000 0.25273 6.76 6.59 7.13 30 -1.0 3.0 1e+20 1004 806 1683 -1 2.29 2.25 2.47 6.7 0.2 0.0001 0.0000 0.0013
P030402602203 59428.44 0.77 0.4 2.99 2.19 3.44 1.0 0.200 0.000 0.000 0.81 0.80 0.81 12246 11586 12709 2.5 2.0 0.0000 0.0000 0.0000 2.63 1.82 3.34 0.11731 0.08319 0.49048 7.12 6.87 7.89 30 -1.0 3.0 1e+20 986 514 2148 -1 2.23 2.09 2.47 6.7 0.2 0.0010 0.0000 0.0022
P030402602204 59428.57 0.90 0.4 3.05 2.28 4.72 1.0 0.200 0.000 0.000 0.80 0.79 0.81 12644 12327 13357 2.5 2.0 0.0000 0.0000 0.0000 1.01 0.00 1.45 0.00235 0.00177 0.00832 7.61 7.24 8.02 30 -1.0 3.0 1e+20 1007 882 2145 -1 2.31 2.18 2.60 6.7 0.2 0.0026 0.0009 0.0042
P030402602301 59430.93 0.75 0.4 2.97 1.44 4.82 1.0 0.200 0.000 0.000 0.79 0.77 0.81 13167 10667 14315 2.5 2.0 0.0000 0.0000 0.0000 1.69 0.00 3.88 0.00631 0.00050 1.22815 7.79 7.37 8.48 30 -1.0 3.0 1e+20 1554 763 3891 -1 2.50 2.39 3.02 6.7 0.2 0.0023 0.0006 0.0040
P030402602401 59432.19 0.86 0.4 3.00 2.67 3.41 1.0 0.200 0.000 0.000 0.80 0.79 0.80 12467 12234 12789 2.5 2.0 0.0000 0.0000 0.0000 2.43 1.44 3.49 0.02943 0.00052 0.17599 7.84 7.69 8.26 30 -1.0 3.0 1e+20 1002 861 1499 -1 2.21 2.16 2.38 6.7 0.2 0.0028 0.0017 0.0040
P030402602501 59433.98 0.77 0.4 4.18 1.91 5.72 1.0 0.200 0.000 0.000 0.81 0.79 0.81 12568 11201 13346 2.5 2.0 0.0000 0.0000 0.0000 1.56 0.00 2.42 0.00917 0.00161 0.08190 7.75 7.42 8.21 30 -1.0 3.0 1e+20 1005 810 3813 -1 2.00 1.93 2.61 6.7 0.2 0.0017 0.0006 0.0028
P030415501301 59435.51 0.74 0.4 2.99 2.64 3.42 1.0 0.200 0.000 0.000 0.81 0.80 0.81 11905 11614 12114 2.5 2.0 0.0000 0.0000 0.0000 1.69 0.00 3.50 0.00335 0.00016 0.10904 7.51 7.28 7.76 30 -1.0 3.0 1e+20 1007 911 1835 -1 1.95 1.90 2.06 6.7 0.2 0.0024 0.0016 0.0032
P030402602601 59437.56 0.71 0.4 3.41 2.57 4.61 1.0 0.200 0.000 0.000 0.80 0.80 0.81 12322 12069 12872 2.5 2.0 0.0000 0.0000 0.0000 1.38 0.00 2.00 0.00494 0.00144 0.02762 7.71 7.46 7.99 30 -1.0 3.0 1e+20 1006 929 2142 -1 1.90 1.84 2.13 6.7 0.2 0.0038 0.0030 0.0046
P030402602801 59444.26 0.85 0.4 6.70 4.55 8.79 1.0 0.200 0.000 0.000 0.81 0.80 0.81 12773 12263 13511 2.5 2.0 0.0000 0.0000 0.0000 2.66 2.00 3.43 0.10659 0.01370 0.79214 7.57 7.24 8.00 30 -1.0 3.0 1e+20 1000 889 3881 -1 1.38 1.32 1.96 6.7 0.2 0.0034 0.0027 0.0041
P030402602901 59447.90 0.75 0.4 4.44 3.16 6.08 1.0 0.200 0.000 0.000 0.80 0.79 0.80 12690 10758 13175 2.5 2.0 0.0000 0.0000 0.0000 1.81 1.68 1.95 0.11509 0.07614 0.16831 6.87 6.60 7.24 30 -1.0 3.0 1e+20 1013 833 2710 -1 1.65 1.61 1.95 6.7 0.2 0.0021 0.0012 0.0030
P030402603001 59450.09 0.70 0.4 3.00 2.36 4.02 1.0 0.200 0.000 0.000 0.80 0.79 0.81 12010 11770 12253 2.5 2.0 0.0000 0.0000 0.0000 1.86 1.74 1.99 0.14012 0.09671 0.20004 7.41 7.10 7.86 30 -1.0 3.0 1e+20 1000 887 2536 -1 1.69 1.65 1.85 6.7 0.2 0.0017 0.0007 0.0026
P030402603002 59450.23 0.75 0.4 4.75 2.09 6.53 1.0 0.200 0.000 0.000 0.79 0.78 0.80 12939 11925 13496 2.5 2.0 0.0000 0.0000 0.0000 1.91 1.73 2.08 0.12442 0.07262 0.21205 7.55 7.19 7.85 30 -1.0 3.0 1e+20 1020 811 4171 -1 1.70 1.65 2.24 6.7 0.2 0.0033 0.0023 0.0044
P030402603003 59450.37 0.65 0.4 4.01 2.24 5.49 1.0 0.200 0.000 0.000 0.80 0.79 0.81 12318 11317 12860 2.5 2.0 0.0000 0.0000 0.0000 1.82 1.68 1.94 0.11462 0.07441 0.17061 6.73 6.57 7.12 30 -1.0 3.0 1e+20 1013 827 3485 -1 1.49 1.39 1.89 6.7 0.2 0.0039 0.0030 0.0048
P030402603004 59450.52 0.89 0.4 2.99 1.41 5.36 1.0 0.200 0.000 0.000 0.78 0.77 0.80 13044 11771 13894 2.5 2.0 0.0000 0.0000 0.0000 1.83 1.66 2.02 0.12647 0.07888 0.22200 8.06 7.29 9.06 30 -1.0 3.0 1e+20 3080 875 4891 -1 2.15 1.50 2.45 6.7 0.2 0.0071 0.0051 0.0091
P030402603101 59452.41 0.64 0.4 1.96 0.60 3.77 1.0 0.200 0.000 0.000 0.78 0.76 0.81 12480 10210 14166 2.5 2.0 0.0000 0.0000 0.0000 2.13 2.06 2.20 0.73532 0.60123 0.92019 7.87 6.69 9.12 30 -1.0 3.0 1e+20 8613 3571 0 -1 2.16 1.64 2.72 6.7 0.2 0.0036 0.0026 0.0046
P030402603201 59454.13 0.81 0.4 2.99 2.18 3.46 1.0 0.200 0.000 0.000 0.76 0.75 0.77 13616 12625 14322 2.5 2.0 0.0000 0.0000 0.0000 2.34 2.29 2.39 2.29725 1.93938 2.69136 7.60 6.56 9.02 30 -1.0 3.0 1e+20 10000 0 0 -1 2.06 1.78 2.35 6.7 0.2 0.0036 0.0016 0.0056
P030402603202 59454.27 0.53 0.4 2.97 1.48 3.89 1.0 0.200 0.000 0.000 0.77 0.74 0.79 13125 11222 13704 2.5 2.0 0.0000 0.0000 0.0000 2.29 2.26 2.34 2.05054 1.85492 2.37289 6.08 5.31 6.64 30 -1.0 3.0 1e+20 9353 5016 0 -1 1.87 1.56 2.07 6.7 0.2 0.0030 0.0021 0.0039
P030402603203 59454.42 0.65 0.4 2.69 0.96 4.70 1.0 0.200 0.000 0.000 0.76 0.75 0.79 12960 10630 13923 2.5 2.0 0.0000 0.0000 0.0000 2.30 2.26 2.33 2.72683 2.44467 3.02099 6.74 5.90 7.55 30 -1.0 3.0 1e+20 10000 7611 0 -1 1.95 1.71 2.17 6.7 0.2 0.0038 0.0027 0.0049
P030402603301 59457.11 0.84 0.4 1.28 0.00 4.65 1.0 0.200 0.000 0.000 0.80 0.76 0.84 10719 8448 13434 2.5 2.0 0.0000 0.0000 0.0000 1.86 1.75 1.98 0.24269 0.16927 0.34758 8.21 6.93 0.00 30 -1.0 3.0 1e+20 10000 7633 0 -1 1.87 1.26 2.51 6.7 0.2 0.0040 0.0016 0.0064
P030402603302 59457.25 0.78 0.4 1.80 0.96 4.84 1.0 0.200 0.000 0.000 0.80 0.79 0.81 11048 10080 12619 2.5 2.0 0.0000 0.0000 0.0000 1.84 1.75 1.94 0.16857 0.12790 0.22667 9.25 8.21 9.59 30 -1.0 3.0 1e+20 348 276 847 -1 1.66 1.60 1.80 6.7 0.2 0.0049 0.0041 0.0057
P030402603303 59457.40 0.68 0.4 2.97 2.11 3.81 1.0 0.200 0.000 0.000 0.78 0.78 0.79 12468 12076 12976 2.5 2.0 0.0000 0.0000 0.0000 1.59 1.48 1.71 0.06256 0.04445 0.09016 7.24 6.99 7.59 30 -1.0 3.0 1e+20 1007 855 1999 -1 1.92 1.85 2.13 6.7 0.2 0.0016 0.0007 0.0025
P030402603401 59458.50 0.71 0.4 2.99 2.88 3.15 1.0 0.200 0.000 0.000 0.81 0.81 0.81 9769 9608 9925 2.5 2.0 0.0000 0.0000 0.0000 1.61 1.56 1.68 0.05393 0.04774 0.06867 8.73 8.46 9.02 30 -1.0 3.0 1e+20 1007 961 1570 -1 1.52 1.50 1.59 6.7 0.2 0.0020 0.0015 0.0024
P030402603501 59461.28 0.86 0.4 3.00 2.92 3.14 1.0 0.200 0.000 0.000 0.80 0.80 0.80 9811 9592 9968 2.5 2.0 0.0000 0.0000 0.0000 1.01 0.00 1.07 0.00424 0.00386 0.00518 10.00 9.94 0.00 30 -1.0 3.0 1e+20 1000 985 1537 -1 1.64 1.62 1.73 6.7 0.2 0.0008 0.0003 0.0013
P030402603502 59461.44 0.92 0.4 3.00 2.91 3.17 1.0 0.200 0.000 0.000 0.80 0.80 0.80 9877 9679 9933 2.5 2.0 0.0000 0.0000 0.0000 1.01 0.00 1.06 0.00547 0.00501 0.00664 10.00 9.90 0.00 30 -1.0 3.0 1e+20 1008 981 1475 -1 1.64 1.63 1.67 6.7 0.2 0.0027 0.0022 0.0033
P030402603503 59461.58 0.86 0.4 3.00 2.90 3.30 1.0 0.200 0.000 0.000 0.80 0.79 0.80 10028 9739 10651 2.5 2.0 0.0000 0.0000 0.0000 1.26 1.07 1.52 0.00778 0.00384 0.01370 10.00 9.90 0.00 30 -1.0 3.0 1e+20 1054 980 1856 -1 1.56 1.54 1.66 6.7 0.2 0.0023 0.0017 0.0030
P030402603601 59464.40 0.85 0.4 2.98 2.71 3.27 1.0 0.200 0.000 0.000 0.80 0.79 0.81 9652 9215 9772 2.5 2.0 0.0000 0.0000 0.0000 1.80 1.67 1.89 0.11688 0.09169 0.15004 10.00 9.65 0.00 30 -1.0 3.0 1e+20 1017 886 1825 -1 1.69 1.66 1.80 6.7 0.2 0.0004 0.0000 0.0013
P030402603602 59464.56 0.73 0.4 2.99 2.71 3.23 1.0 0.200 0.000 0.000 0.81 0.80 0.81 9484 9276 9726 2.5 2.0 0.0000 0.0000 0.0000 1.63 1.48 1.77 0.05008 0.03225 0.07669 7.59 7.36 8.07 30 -1.0 3.0 1e+20 1001 826 1591 -1 1.36 1.32 1.47 6.7 0.2 0.0000 0.0000 0.0007
P030402603603 59464.69 0.97 0.4 3.00 2.86 3.16 1.0 0.200 0.000 0.000 0.80 0.79 0.80 9905 9638 9940 2.5 2.0 0.0000 0.0000 0.0000 1.47 1.28 1.61 0.02744 0.01660 0.04177 9.79 9.38 0.00 30 -1.0 3.0 1e+20 1002 944 1422 -1 1.59 1.56 1.65 6.7 0.2 0.0032 0.0025 0.0040
P030402603701 59466.45 0.79 0.4 2.99 2.87 3.32 1.0 0.200 0.000 0.000 0.80 0.79 0.80 9445 9222 9551 2.5 2.0 0.0000 0.0000 0.0000 1.59 1.40 1.72 0.04319 0.02466 0.05561 10.00 9.70 0.00 30 -1.0 3.0 1e+20 1008 928 1887 -1 1.55 1.52 1.94 6.7 0.2 0.0037 0.0028 0.0046
P030402603702 59466.61 0.93 0.4 3.00 2.88 3.29 1.0 0.200 0.000 0.000 0.80 0.79 0.80 9668 9481 9778 2.5 2.0 0.0000 0.0000 0.0000 1.40 1.23 1.60 0.01704 0.00850 0.02972 10.00 9.88 0.00 30 -1.0 3.0 1e+20 1009 975 1687 -1 1.43 1.41 1.50 6.7 0.2 0.0003 0.0000 0.0009
P030402603703 59466.74 1.05 0.4 2.99 2.86 3.19 1.0 0.200 0.000 0.000 0.79 0.79 0.80 9829 9677 9905 2.5 2.0 0.0000 0.0000 0.0000 1.01 0.00 1.21 0.00440 0.00391 0.00784 10.00 9.77 0.00 30 -1.0 3.0 1e+20 1003 959 1487 -1 1.50 1.47 1.56 6.7 0.2 0.0005 0.0000 0.0012
P030402603801 59468.24 0.86 0.4 2.99 2.65 3.21 1.0 0.200 0.000 0.000 0.80 0.79 0.81 9485 9176 9829 2.5 2.0 0.0000 0.0000 0.0000 1.61 1.48 1.74 0.06373 0.04200 0.09325 9.45 8.41 0.00 30 -1.0 3.0 1e+20 826 511 1321 -1 1.44 1.34 1.57 6.7 0.2 0.0014 0.0009 0.0022
P030402603802 59468.39 0.80 0.4 2.99 2.38 3.26 1.0 0.200 0.000 0.000 0.80 0.80 0.81 9214 8846 9472 2.5 2.0 0.0000 0.0000 0.0000 1.65 1.50 1.74 0.06928 0.04495 0.09578 9.97 9.14 0.00 30 -1.0 3.0 1e+20 930 762 1930 -1 1.32 1.21 1.43 6.7 0.2 0.0026 0.0017 0.0033
P030402603803 59468.53 0.72 0.4 3.00 2.45 3.22 1.0 0.200 0.000 0.000 0.81 0.81 0.82 9001 8591 9287 2.5 2.0 0.0000 0.0000 0.0000 1.49 1.38 1.59 0.05105 0.03491 0.06045 8.01 7.27 9.47 30 -1.0 3.0 1e+20 777 298 1790 -1 1.15 1.00 1.27 6.7 0.2 0.0017 0.0009 0.0025
P030402603901 59470.16 0.73 0.4 2.97 1.81 3.35 1.0 0.200 0.000 0.000 0.80 0.79 0.81 9344 8865 9668 2.5 2.0 0.0000 0.0000 0.0000 2.17 2.08 2.23 0.69757 0.53779 0.82831 8.50 7.41 9.89 30 -1.0 3.0 1e+20 315 189 877 -1 0.96 0.90 1.12 6.7 0.2 0.0012 0.0008 0.0022
P030402603902 59470.31 0.76 0.4 2.99 2.52 3.33 1.0 0.200 0.000 0.000 0.80 0.79 0.80 9468 9085 9741 2.5 2.0 0.0000 0.0000 0.0000 2.07 1.96 2.13 0.47024 0.33380 0.56301 10.00 8.77 0.00 30 -1.0 3.0 1e+20 271 178 492 -1 1.12 1.02 1.26 6.7 0.2 0.0038 0.0028 0.0046
P030402603903 59470.45 0.74 0.4 3.00 2.61 3.27 1.0 0.200 0.000 0.000 0.80 0.79 0.81 9309 8977 9681 2.5 2.0 0.0000 0.0000 0.0000 1.78 1.70 1.85 0.18407 0.14416 0.22980 6.52 5.88 7.34 30 -1.0 3.0 1e+20 703 301 1725 -1 1.02 0.94 1.14 6.7 0.2 0.0006 0.0000 0.0014
P030402604001 59473.48 0.93 0.4 2.99 2.88 3.19 1.0 0.200 0.000 0.000 0.79 0.79 0.79 9619 9472 9688 2.5 2.0 0.0000 0.0000 0.0000 1.51 1.25 1.62 0.02490 0.01155 0.03463 10.00 9.90 0.00 30 -1.0 3.0 1e+20 1005 967 1529 -1 1.37 1.35 1.40 6.7 0.2 0.0005 0.0000 0.0012
P030402604101 59476.19 1.01 0.4 3.00 2.91 3.30 1.0 0.200 0.000 0.000 0.79 0.78 0.79 9570 9397 10339 2.5 2.0 0.0000 0.0000 0.0000 1.16 1.07 1.28 0.00808 0.00509 0.01217 10.00 9.91 0.00 30 -1.0 3.0 1e+20 1006 978 1549 -1 1.30 1.29 1.38 6.7 0.2 0.0015 0.0010 0.0021

###


==> the_spectral_parameters_with_RelxillNS.txt <==
###Readme of the data

format: exposure-ID, observation-time(MJD),  reduced chi-square, nH, 
Tin, Tin lower limit, Tin upper limit, diskbb norm, diskbb norm lower limit, diskbb norm upper limit, 
gamma, gamma lower limit, gamma upper limit, kTe, cov_frac, cov_frac lower limit, cov_frac upper limit,
emissivity index, emissivity index lower limit, emissivity index upper limit, inclination, Rin, afe, logN, logxi, logxi lower limit, logxi upper limit, kTbb, kTbb lower limit, kTbb upper limit, refl_frac, RelxillNS norm, RelxillNS norm lower limit, RelxillNS norm upper limit, 
lineE, lineE lower limit, lineE upper limit, sigma, Gaussian norm, Gaussian norm lower limit, Gaussian norm upper limit

If lower limit = 0 or upper limit = 0, the parameter pegs to the hard limit.
If lower limit = 0 and upper limit = 0, the parameter is fixed.

###

###DATA

P030402600101 59379.71 0.53 0.4 0.71 0.67 0.77 28119 20144 34505 4.73 4.54 5.07 20.0 1.0000 0.8209 0.0000 3.49 3.25 3.75 35 -1.0 1.0 19.0 3.47 3.40 3.50 1.22 1.20 1.24 -1.0 0.2647 0.2457 0.2727 6.74 6.67 6.82 0.2 0.0132 0.0085 0.0180
P030402600102 59379.89 0.46 0.4 0.61 0.55 0.70 52632 31823 82133 4.67 4.37 4.74 20.0 0.9999 0.6088 0.0000 2.88 2.81 2.92 35 -1.0 1.0 19.0 3.61 3.53 3.68 1.17 1.15 1.18 -1.0 0.2585 0.2430 0.2715 6.77 6.70 6.84 0.2 0.0161 0.0116 0.0205
P030402600103 59380.02 0.59 0.4 0.66 0.63 0.74 35456 24959 42023 4.37 4.24 4.60 20.0 1.0000 0.7235 0.0000 3.35 3.05 3.67 35 -1.0 1.0 19.0 3.48 3.41 3.49 1.19 1.17 1.21 -1.0 0.2707 0.2574 0.2790 6.83 6.77 6.89 0.2 0.0204 0.0149 0.0247
P030402600104 59380.15 0.54 0.4 0.69 0.64 0.77 30010 21305 40486 4.49 4.14 4.75 20.0 1.0000 0.4957 0.0000 3.61 3.33 3.91 35 -1.0 1.0 19.0 3.45 3.38 3.50 1.21 1.19 1.23 -1.0 0.2723 0.2570 0.2837 6.77 6.71 6.85 0.2 0.0210 0.0157 0.0262
P030402600105 59380.29 0.63 0.4 0.66 0.64 0.74 34638 24445 40353 4.39 4.25 4.62 20.0 1.0000 0.7375 0.0000 3.26 3.01 3.51 35 -1.0 1.0 19.0 3.47 3.41 3.49 1.18 1.17 1.20 -1.0 0.2672 0.2550 0.2751 6.76 6.71 6.82 0.2 0.0164 0.0120 0.0202
P030402600106 59380.42 0.52 0.4 0.68 0.63 0.72 32250 26582 45609 4.42 4.25 4.55 20.0 0.9998 0.6945 0.0000 3.19 2.95 3.43 35 -1.0 1.0 19.0 3.48 3.42 3.52 1.18 1.17 1.19 -1.0 0.2610 0.2492 0.2705 6.77 6.71 6.83 0.2 0.0182 0.0145 0.0217
P030402600107 59380.55 0.47 0.4 0.67 0.63 0.71 32520 26294 41416 4.48 4.34 4.63 20.0 1.0000 0.6819 0.0000 3.70 3.46 3.98 35 -1.0 1.0 19.0 3.48 3.44 3.51 1.20 1.19 1.22 -1.0 0.2737 0.2662 0.2807 6.79 6.74 6.84 0.2 0.0218 0.0196 0.0257
P030402600108 59380.70 0.59 0.4 0.71 0.67 0.77 27786 21658 33345 4.68 4.52 4.90 20.0 1.0000 0.7975 0.0000 3.28 3.04 3.51 35 -1.0 1.0 19.0 3.46 3.41 3.49 1.19 1.18 1.21 -1.0 0.2557 0.2420 0.2647 6.76 6.69 6.82 0.2 0.0154 0.0113 0.0199
P030402600109 59380.88 0.52 0.4 0.57 0.53 0.63 67803 46955 97771 4.51 4.27 4.57 20.0 0.9996 0.6379 0.0000 2.70 2.42 2.99 35 -1.0 1.0 19.0 3.64 3.58 3.69 1.15 1.14 1.17 -1.0 0.2518 0.2378 0.2653 6.71 6.65 6.77 0.2 0.0217 0.0172 0.0262
P030402600110 59381.04 0.65 0.4 0.63 0.59 0.67 39575 31139 48369 4.29 4.20 4.41 20.0 1.0000 0.8061 0.0000 3.49 3.23 3.75 35 -1.0 1.0 19.0 3.48 3.44 3.50 1.17 1.16 1.18 -1.0 0.2715 0.2614 0.2791 6.70 6.66 6.74 0.2 0.0246 0.0205 0.0288
P030402600111 59381.19 0.51 0.4 0.62 0.58 0.65 39617 32359 53926 2.92 2.80 3.06 20.0 0.1087 0.0782 0.1531 3.56 3.31 3.83 35 -1.0 1.0 19.0 3.48 3.45 3.52 1.17 1.15 1.18 -1.0 0.2909 0.2829 0.2985 6.70 6.64 6.76 0.2 0.0175 0.0134 0.0215
P030402600112 59381.33 0.55 0.4 0.61 0.57 0.65 40034 31796 54709 3.28 3.05 3.46 20.0 0.2128 0.1219 0.3327 3.67 3.44 3.94 35 -1.0 1.0 19.0 3.48 3.45 3.52 1.17 1.15 1.18 -1.0 0.2932 0.2853 0.3004 6.79 6.74 6.83 0.2 0.0227 0.0187 0.0263
P030402600113 59381.46 0.51 0.4 0.62 0.57 0.68 40364 27742 57946 3.39 2.98 3.80 20.0 0.1911 0.0733 0.4601 3.22 2.99 3.49 35 -1.0 1.0 19.0 3.50 3.46 3.55 1.15 1.13 1.17 -1.0 0.2736 0.2627 0.2834 6.73 6.68 6.78 0.2 0.0190 0.0149 0.0227
P030402600114 59381.59 0.40 0.4 0.63 0.57 0.69 38358 26452 58184 2.59 2.45 2.74 20.0 0.0408 0.0279 0.0604 3.36 3.13 3.60 35 -1.0 1.0 19.0 3.52 3.47 3.57 1.16 1.14 1.18 -1.0 0.2798 0.2703 0.2877 6.75 6.70 6.80 0.2 0.0187 0.0148 0.0226
P030402600115 59381.72 0.42 0.4 0.60 0.57 0.63 49664 39880 64880 2.71 2.63 2.80 20.0 0.1008 0.0838 0.1256 2.90 2.69 3.12 35 -1.0 1.0 19.0 3.55 3.50 3.59 1.13 1.12 1.14 -1.0 0.2614 0.2516 0.2687 6.66 6.60 6.72 0.2 0.0171 0.0134 0.0208
P030402600116 59381.86 0.49 0.4 0.61 0.56 0.67 45578 31815 66791 2.72 2.56 2.92 20.0 0.0858 0.0583 0.1347 2.80 2.49 3.10 35 -1.0 1.0 19.0 3.53 3.47 3.60 1.12 1.10 1.14 -1.0 0.2543 0.2397 0.2677 6.63 6.56 6.70 0.2 0.0183 0.0133 0.0237
P030402600117 59381.99 0.47 0.4 0.58 0.54 0.64 53946 36157 73823 2.58 2.44 2.67 20.0 0.0595 0.0418 0.0736 3.12 2.86 3.43 35 -1.0 1.0 19.0 3.55 3.49 3.61 1.13 1.12 1.15 -1.0 0.2690 0.2586 0.2802 6.76 6.69 6.83 0.2 0.0166 0.0119 0.0214
P030402600118 59382.12 0.53 0.4 0.56 0.56 0.58 60042 59006 61428 2.71 2.63 2.78 20.0 0.0943 0.0770 0.1110 3.49 3.33 3.53 35 -1.0 1.0 19.0 3.55 3.53 3.57 1.15 1.15 1.15 -1.0 0.2804 0.2779 0.2817 6.73 6.67 6.78 0.2 0.0187 0.0153 0.0221
P030402600119 59382.25 0.53 0.4 0.59 0.55 0.67 46896 28798 67729 2.50 2.45 2.54 20.0 0.0714 0.0608 0.0827 3.64 3.37 3.96 35 -1.0 1.0 19.0 3.53 3.47 3.58 1.16 1.15 1.19 -1.0 0.2814 0.2731 0.2887 6.75 6.70 6.81 0.2 0.0193 0.0150 0.0233
P030402600120 59382.39 0.38 0.4 0.57 0.53 0.62 57252 38725 79735 2.58 2.53 2.63 20.0 0.0912 0.0790 0.1057 3.46 3.21 3.74 35 -1.0 1.0 19.0 3.57 3.52 3.62 1.15 1.14 1.17 -1.0 0.2720 0.2635 0.2796 6.71 6.66 6.75 0.2 0.0228 0.0191 0.0265
P030402600121 59382.52 0.32 0.4 0.56 0.53 0.60 63688 46293 86451 2.40 2.35 2.46 20.0 0.0715 0.0620 0.0845 3.21 2.98 3.46 35 -1.0 1.0 19.0 3.59 3.55 3.64 1.14 1.12 1.15 -1.0 0.2620 0.2527 0.2705 6.76 6.71 6.81 0.2 0.0186 0.0149 0.0225
P030402600122 59382.65 0.39 0.4 0.61 0.59 0.64 44113 39820 48591 2.45 2.41 2.48 20.0 0.0757 0.0672 0.0834 2.95 2.84 3.15 35 -1.0 1.0 19.0 3.53 3.51 3.57 1.13 1.12 1.14 -1.0 0.2479 0.2425 0.2534 6.73 6.67 6.81 0.2 0.0145 0.0115 0.0177
P030402600123 59382.79 0.58 0.4 0.56 0.53 0.63 58290 34892 79669 2.29 2.16 2.43 20.0 0.0325 0.0230 0.0462 3.35 3.08 3.65 35 -1.0 1.0 19.0 3.59 3.51 3.64 1.14 1.12 1.15 -1.0 0.2625 0.2519 0.2716 6.67 6.62 6.72 0.2 0.0221 0.0176 0.0263
P030402600124 59382.92 0.53 0.4 0.54 0.51 0.58 69058 48456 95532 2.45 2.34 2.59 20.0 0.0456 0.0337 0.0647 3.46 3.18 3.76 35 -1.0 1.0 19.0 3.59 3.54 3.64 1.13 1.12 1.15 -1.0 0.2666 0.2566 0.2756 6.73 6.69 6.78 0.2 0.0229 0.0187 0.0271
P030402600125 59383.05 0.62 0.4 0.62 0.62 0.66 36999 35088 37779 2.48 2.43 2.52 20.0 0.0643 0.0557 0.0754 3.53 3.47 3.61 35 -1.0 1.0 19.0 3.51 3.49 3.54 1.15 1.14 1.16 -1.0 0.2609 0.2592 0.2664 6.74 6.67 6.81 0.2 0.0157 0.0125 0.0187
P030402600201 59383.17 0.32 0.4 0.57 0.54 0.63 51471 35649 67914 2.42 2.35 2.47 20.0 0.0539 0.0448 0.0614 3.51 3.29 3.77 35 -1.0 1.0 19.0 3.54 3.49 3.58 1.14 1.13 1.15 -1.0 0.2653 0.2592 0.2728 6.73 6.69 6.77 0.2 0.0219 0.0186 0.0253
P030402600202 59383.32 0.46 0.4 0.60 0.58 0.64 44799 36542 51992 2.53 2.46 2.60 20.0 0.0496 0.0410 0.0573 3.25 3.16 3.26 35 -1.0 1.0 19.0 3.52 3.50 3.55 1.13 1.12 1.14 -1.0 0.2544 0.2457 0.2604 6.68 6.64 6.72 0.2 0.0187 0.0158 0.0221
P030402600203 59383.45 0.35 0.4 0.53 0.50 0.56 76701 54864 103442 2.89 2.72 3.08 20.0 0.0960 0.0630 0.1510 3.47 3.23 3.73 35 -1.0 1.0 19.0 3.59 3.54 3.63 1.13 1.11 1.14 -1.0 0.2631 0.2541 0.2712 6.73 6.69 6.77 0.2 0.0209 0.0176 0.0243
P030402600204 59383.58 0.51 0.4 0.60 0.60 0.60 41514 33882 42588 2.38 2.32 2.43 20.0 0.0425 0.0367 0.0487 3.62 3.58 3.66 35 -1.0 1.0 19.0 3.50 3.48 3.53 1.14 1.14 1.15 -1.0 0.2617 0.2605 0.2632 6.70 6.65 6.75 0.2 0.0165 0.0137 0.0192
P030402600205 59383.71 0.57 0.4 0.62 0.57 0.66 37523 29371 50427 2.49 2.41 2.58 20.0 0.0551 0.0429 0.0690 3.61 3.35 3.93 35 -1.0 1.0 19.0 3.49 3.45 3.53 1.14 1.13 1.16 -1.0 0.2550 0.2450 0.2628 6.79 6.73 6.85 0.2 0.0173 0.0131 0.0208
P030402600206 59383.85 0.67 0.4 0.60 0.56 0.66 44745 32061 62901 2.67 2.46 2.87 20.0 0.0568 0.0347 0.0899 2.83 2.55 3.13 35 -1.0 1.0 19.0 3.52 3.47 3.58 1.10 1.08 1.11 -1.0 0.2276 0.2145 0.2408 6.71 6.62 6.80 0.2 0.0135 0.0089 0.0183
P030402600207 59383.98 0.58 0.4 0.57 0.56 0.62 49509 47492 53366 3.12 2.87 3.42 20.0 0.1165 0.0680 0.2420 3.49 3.32 3.54 35 -1.0 1.0 19.0 3.52 3.47 3.56 1.12 1.12 1.12 -1.0 0.2505 0.2487 0.2520 6.74 6.69 6.79 0.2 0.0182 0.0154 0.0211
P030402600208 59384.11 0.47 0.4 0.61 0.59 0.65 36499 28738 41448 2.59 2.37 2.79 20.0 0.0264 0.0149 0.0419 3.56 3.43 3.79 35 -1.0 1.0 19.0 3.50 3.48 3.53 1.14 1.13 1.15 -1.0 0.2491 0.2439 0.2551 6.76 6.71 6.82 0.2 0.0177 0.0146 0.0207
P030402600209 59384.25 0.42 0.4 0.55 0.51 0.59 62024 44534 85906 2.67 2.52 2.94 20.0 0.0380 0.0256 0.0737 3.37 3.12 3.63 35 -1.0 1.0 19.0 3.58 3.53 3.63 1.11 1.10 1.13 -1.0 0.2445 0.2353 0.2526 6.73 6.67 6.78 0.2 0.0142 0.0111 0.0175
P030402600210 59384.38 0.47 0.4 0.57 0.53 0.63 48328 31466 70634 3.43 2.87 4.44 20.0 0.1263 0.0355 0.0000 3.50 3.19 3.78 35 -1.0 1.0 19.0 3.55 3.48 3.60 1.12 1.11 1.14 -1.0 0.2423 0.2241 0.2507 6.76 6.72 6.80 0.2 0.0200 0.0169 0.0231
P030402600211 59384.51 0.45 0.4 0.54 0.50 0.61 62286 38915 99348 4.53 4.32 4.58 20.0 0.9999 0.6770 0.0000 3.27 3.05 3.51 35 -1.0 1.0 19.0 3.53 3.47 3.58 1.11 1.10 1.12 -1.0 0.2244 0.2201 0.2328 6.72 6.68 6.76 0.2 0.0184 0.0158 0.0210
P030402600212 59384.66 0.52 0.4 0.52 0.49 0.56 71255 50018 97372 2.58 2.23 3.12 20.0 0.0134 0.0052 0.0501 3.78 3.50 4.09 35 -1.0 1.0 19.0 3.63 3.58 3.67 1.14 1.12 1.15 -1.0 0.2491 0.2413 0.2562 6.74 6.69 6.78 0.2 0.0201 0.0168 0.0235
P030402600213 59384.80 0.53 0.4 0.59 0.54 0.64 44919 32874 71743 4.89 3.93 4.99 20.0 0.9973 0.1848 0.0000 2.91 2.63 3.21 35 -1.0 1.0 19.0 3.50 3.47 3.57 1.09 1.08 1.10 -1.0 0.2001 0.1864 0.2178 6.72 6.64 6.81 0.2 0.0127 0.0091 0.0160
P030402600214 59384.94 0.58 0.4 0.60 0.56 0.67 41375 27953 57655 2.97 2.52 3.65 20.0 0.0365 0.0127 0.1614 2.97 2.73 3.21 35 -1.0 1.0 19.0 3.53 3.47 3.59 1.09 1.08 1.11 -1.0 0.2125 0.2021 0.2219 6.66 6.61 6.71 0.2 0.0151 0.0119 0.0182
P030415500101 59385.09 0.49 0.4 0.61 0.53 0.66 37649 29804 70250 4.79 4.48 4.86 20.0 1.0000 0.6727 0.0000 3.20 2.98 3.47 35 -1.0 1.0 19.0 3.50 3.45 3.58 1.11 1.10 1.13 -1.0 0.2041 0.1945 0.2154 6.67 6.62 6.71 0.2 0.0151 0.0123 0.0176
P030402600301 59385.29 0.47 0.4 0.60 0.54 0.65 38775 27974 61135 4.33 2.99 4.75 20.0 0.4956 0.2206 0.0000 3.41 3.10 3.66 35 -1.0 1.0 19.0 3.48 3.43 3.54 1.11 1.10 1.13 -1.0 0.2148 0.1988 0.2290 6.66 6.61 6.71 0.2 0.0157 0.0141 0.0183
P030402600302 59385.44 0.44 0.4 0.51 0.47 0.56 78276 52036 102265 4.61 3.83 4.67 20.0 0.9928 0.2008 0.0000 3.27 3.09 3.53 35 -1.0 1.0 19.0 3.58 3.53 3.63 1.10 1.09 1.11 -1.0 0.2057 0.1970 0.2191 6.70 6.66 6.74 0.2 0.0176 0.0152 0.0200
P030402600303 59385.58 0.57 0.4 0.61 0.53 0.63 36343 31440 65679 4.96 4.57 5.04 20.0 0.9999 0.5533 0.0000 3.32 3.06 3.56 35 -1.0 1.0 19.0 3.48 3.46 3.55 1.10 1.09 1.11 -1.0 0.1987 0.1889 0.2094 6.72 6.67 6.77 0.2 0.0168 0.0142 0.0192
P030402600304 59385.73 0.53 0.4 0.54 0.50 0.61 55070 32866 82789 1.99 1.69 2.40 20.0 0.0032 0.0014 0.0097 3.79 3.49 4.13 35 -1.0 1.0 19.0 3.57 3.50 3.63 1.12 1.10 1.13 -1.0 0.2251 0.2166 0.2329 6.71 6.65 6.76 0.2 0.0165 0.0126 0.0204
P030402600305 59385.86 0.45 0.4 0.59 0.55 0.64 36731 27923 52089 2.38 2.22 2.56 20.0 0.0118 0.0077 0.0187 3.55 3.37 3.75 35 -1.0 1.0 19.0 3.50 3.46 3.55 1.10 1.09 1.11 -1.0 0.2109 0.2041 0.2169 6.69 6.65 6.73 0.2 0.0157 0.0133 0.0179
P030402600306 59386.31 0.49 0.4 0.61 0.60 0.61 34137 33617 34825 2.39 2.26 2.53 20.0 0.0181 0.0130 0.0249 3.46 3.44 3.49 35 -1.0 1.0 19.0 3.47 3.45 3.50 1.09 1.09 1.09 -1.0 0.2037 0.2033 0.2044 6.68 6.63 6.73 0.2 0.0144 0.0120 0.0168
P030402600307 59386.44 0.41 0.4 0.58 0.55 0.62 40902 32146 54680 2.17 2.04 2.30 20.0 0.0173 0.0125 0.0240 3.52 3.30 3.77 35 -1.0 1.0 19.0 3.50 3.46 3.54 1.09 1.08 1.10 -1.0 0.2057 0.1982 0.2125 6.70 6.65 6.75 0.2 0.0134 0.0106 0.0158
P030402600308 59386.58 0.38 0.4 0.51 0.48 0.55 69877 48871 97485 2.24 2.16 2.32 20.0 0.0168 0.0134 0.0212 4.03 3.76 4.33 35 -1.0 1.0 19.0 3.62 3.57 3.66 1.11 1.10 1.12 -1.0 0.2171 0.2108 0.2231 6.70 6.66 6.75 0.2 0.0161 0.0135 0.0187
P030402600309 59386.72 0.46 0.4 0.59 0.54 0.62 35929 28119 52186 2.01 1.90 2.14 20.0 0.0094 0.0069 0.0135 4.27 3.97 4.62 35 -1.0 1.0 19.0 3.49 3.46 3.54 1.12 1.11 1.13 -1.0 0.2176 0.2101 0.2240 6.74 6.70 6.79 0.2 0.0182 0.0151 0.0209
P030402600310 59386.86 0.42 0.4 0.57 0.55 0.59 41442 34918 49467 2.66 2.48 2.82 20.0 0.0368 0.0235 0.0542 3.81 3.61 4.06 35 -1.0 1.0 19.0 3.48 3.46 3.52 1.09 1.08 1.10 -1.0 0.2063 0.2015 0.2121 6.69 6.66 6.73 0.2 0.0173 0.0151 0.0193
P030415500201 59387.08 0.45 0.4 0.58 0.57 0.60 40928 39840 46004 2.34 2.25 2.42 20.0 0.0200 0.0158 0.0241 3.62 3.60 3.67 35 -1.0 1.0 19.0 3.50 3.48 3.52 1.08 1.08 1.09 -1.0 0.1983 0.1958 0.1992 6.76 6.72 6.80 0.2 0.0154 0.0133 0.0174
P030402600401 59388.07 0.39 0.4 0.59 0.56 0.62 36317 29386 47055 2.26 2.19 2.33 20.0 0.0361 0.0302 0.0428 3.58 3.35 3.83 35 -1.0 1.0 19.0 3.48 3.43 3.53 1.08 1.07 1.09 -1.0 0.1828 0.1754 0.1893 6.71 6.67 6.75 0.2 0.0137 0.0113 0.0157
P030402600402 59388.23 0.43 0.4 0.59 0.56 0.62 34699 28705 41929 2.34 2.23 2.44 20.0 0.0329 0.0252 0.0427 4.02 3.72 4.35 35 -1.0 1.0 19.0 3.36 3.32 3.41 1.09 1.08 1.10 -1.0 0.1960 0.1888 0.2025 6.77 6.71 6.82 0.2 0.0123 0.0096 0.0150
P030402600403 59388.35 0.47 0.4 0.54 0.50 0.59 49380 34285 75980 2.27 2.20 2.33 20.0 0.0374 0.0311 0.0437 4.20 3.86 4.63 35 -1.0 1.0 19.0 3.53 3.48 3.59 1.10 1.08 1.11 -1.0 0.1943 0.1888 0.2019 6.68 6.62 6.74 0.2 0.0133 0.0105 0.0165
P030415500301 59389.86 0.46 0.4 0.58 0.55 0.60 36128 30121 43355 2.28 2.16 2.37 20.0 0.0202 0.0150 0.0255 4.14 3.91 4.39 35 -1.0 1.0 19.0 3.34 3.30 3.39 1.07 1.07 1.08 -1.0 0.1877 0.1825 0.1926 6.67 6.62 6.73 0.2 0.0099 0.0077 0.0120
P030402600501 59390.06 0.48 0.4 0.59 0.56 0.62 32584 27138 39169 2.24 2.10 2.41 20.0 0.0076 0.0052 0.0120 3.99 3.79 4.21 35 -1.0 1.0 19.0 3.36 3.31 3.41 1.07 1.06 1.08 -1.0 0.1812 0.1760 0.1860 6.73 6.67 6.79 0.2 0.0086 0.0064 0.0107
P030402600601 59391.25 0.85 0.4 0.49 0.45 0.55 71902 43664 116120 2.33 1.41 5.14 20.0 0.0014 0.0001 0.3352 4.09 3.68 4.61 35 -1.0 1.0 19.0 3.62 3.54 3.69 1.08 1.06 1.09 -1.0 0.1714 0.1610 0.1799 6.72 6.64 6.80 0.2 0.0156 0.0109 0.0204
P030402600602 59391.40 0.39 0.4 0.63 0.61 0.63 25246 24827 25772 1.23 1.04 1.68 20.0 0.0001 0.0000 0.0003 3.81 3.73 3.85 35 -1.0 1.0 19.0 3.42 3.39 3.45 1.08 1.07 1.08 -1.0 0.1595 0.1584 0.1602 6.73 6.66 6.81 0.2 0.0073 0.0064 0.0089
P030415500401 59392.31 0.59 0.4 0.56 0.52 0.62 36430 24425 51155 1.70 1.29 2.85 20.0 0.0003 0.0001 0.0059 3.94 3.68 4.22 35 -1.0 1.0 19.0 3.51 3.40 3.57 1.07 1.06 1.08 -1.0 0.1565 0.1500 0.1621 6.80 6.74 6.86 0.2 0.0102 0.0081 0.0124
P030402600701 59392.51 0.39 0.4 0.56 0.54 0.58 35134 30495 45784 1.00 0.00 1.44 20.0 0.0000 0.0000 0.0000 4.19 4.13 4.32 35 -1.0 1.0 19.0 3.51 3.48 3.55 1.08 1.07 1.09 -1.0 0.1600 0.1566 0.1635 6.73 6.68 6.78 0.2 0.0077 0.0062 0.0095
P030402600801 59393.11 0.72 0.4 0.65 0.61 0.69 21199 17338 26035 2.27 1.66 3.41 20.0 0.0014 0.0002 0.0173 4.14 3.85 4.52 35 -1.0 1.0 19.0 3.24 3.17 3.31 1.08 1.07 1.09 -1.0 0.1591 0.1528 0.1657 6.80 0.00 0.00 0.2 0.0004 0.0000 0.0037
P030402600802 59393.25 0.69 0.4 0.63 0.60 0.66 22889 21124 26633 1.02 0.00 1.18 20.0 0.0000 0.0000 0.0001 4.07 3.80 4.27 35 -1.0 1.0 19.0 3.29 3.23 3.36 1.07 1.06 1.07 -1.0 0.1604 0.1576 0.1650 6.95 6.86 0.00 0.2 0.0132 0.0098 0.0171
P030402600803 59393.39 0.52 0.4 0.62 0.59 0.66 24144 20039 29144 2.49 1.02 0.00 20.0 0.0005 0.0000 0.2242 4.02 3.69 4.34 35 -1.0 1.0 19.0 3.40 3.34 3.46 1.07 1.06 1.08 -1.0 0.1516 0.1441 0.1575 6.88 6.73 0.00 0.2 0.0037 0.0014 0.0058
P030415500501 59393.90 0.48 0.4 0.59 0.57 0.62 27701 23709 32550 1.82 1.44 2.68 20.0 0.0005 0.0002 0.0043 4.39 4.15 4.54 35 -1.0 1.0 19.0 3.27 3.23 3.31 1.07 1.06 1.08 -1.0 0.1639 0.1598 0.1676 6.92 6.84 6.99 0.2 0.0054 0.0037 0.0071
P030402600901 59394.10 0.60 0.4 0.64 0.60 0.67 21849 18377 26108 1.66 1.27 2.45 20.0 0.0003 0.0000 0.0020 3.88 3.64 4.14 35 -1.0 1.0 19.0 3.32 3.26 3.38 1.06 1.06 1.07 -1.0 0.1470 0.1412 0.1530 6.79 6.63 6.95 0.2 0.0031 0.0007 0.0058
P030402601001 59395.56 0.64 0.4 0.63 0.60 0.67 21457 17530 26083 2.28 2.09 2.50 20.0 0.0131 0.0081 0.0223 5.00 4.65 5.38 35 -1.0 1.0 19.0 3.21 3.14 3.26 1.07 1.05 1.08 -1.0 0.1455 0.1397 0.1504 6.85 6.78 6.92 0.2 0.0056 0.0040 0.0073
P030402601002 59395.73 0.47 0.4 0.70 0.64 0.76 16009 12326 20284 1.99 1.85 2.16 20.0 0.0036 0.0024 0.0057 4.83 4.58 5.13 35 -1.0 1.0 19.0 3.04 2.82 3.13 1.07 1.06 1.08 -1.0 0.1400 0.1320 0.1475 6.80 6.75 6.86 0.2 0.0062 0.0047 0.0077
P030415500601 59396.95 0.66 0.4 0.68 0.67 0.69 16217 15199 17625 1.91 1.75 2.15 20.0 0.0023 0.0015 0.0042 5.07 4.84 5.11 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.06 1.05 1.07 -1.0 0.1412 0.1387 0.1442 6.80 6.74 6.87 0.2 0.0063 0.0049 0.0077
P030402601101 59397.94 0.52 0.4 0.68 0.65 0.70 16400 14949 18641 2.40 1.84 3.37 20.0 0.0030 0.0007 0.0249 4.79 4.52 5.04 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.05 1.04 1.06 -1.0 0.1354 0.1309 0.1401 6.82 6.75 6.89 0.2 0.0056 0.0048 0.0070
P030402601103 59398.22 0.72 0.4 0.67 0.00 0.00 18286 17804 19094 6.19 5.56 6.71 20.0 0.9999 0.6279 0.0000 5.23 4.43 5.79 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.06 1.04 1.08 -1.0 0.1254 0.1175 0.1300 6.86 6.70 0.00 0.2 0.0056 0.0022 0.0089
P030415500701 59399.27 0.50 0.4 0.73 0.71 0.75 12382 11281 13713 1.00 0.00 1.34 20.0 0.0000 0.0000 0.0000 5.15 4.85 5.45 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.07 1.07 1.08 -1.0 0.1220 0.1165 0.1271 6.82 6.77 6.88 0.2 0.0061 0.0046 0.0075
P030402601201 59400.26 0.55 0.4 0.71 0.69 0.74 13234 12000 14663 1.14 0.00 1.30 20.0 0.0001 0.0000 0.0001 5.25 5.08 5.58 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.07 1.06 1.08 -1.0 0.1197 0.1148 0.1245 6.80 6.73 6.87 0.2 0.0051 0.0039 0.0064
P030402601202 59400.42 0.58 0.4 0.65 0.64 0.66 17080 16047 18113 1.82 1.55 2.27 20.0 0.0009 0.0005 0.0030 5.09 4.86 5.19 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.04 1.04 1.05 -1.0 0.1268 0.1228 0.1305 6.97 6.89 0.00 0.2 0.0045 0.0035 0.0056
P030402601203 59400.55 1.01 0.4 0.66 0.63 0.69 16204 14230 18548 1.25 1.08 1.62 20.0 0.0005 0.0003 0.0011 4.22 3.88 4.59 35 -1.0 1.0 19.0 3.00 0.00 0.00 1.01 1.00 1.02 -1.0 0.1200 0.1128 0.1264 7.00 6.87 0.00 0.2 0.0056 0.0035 0.0076
P030415500801 59401.25 1.03 0.4 0.68 0.66 0.70 14692 13765 16486 9.35 1.55 0.00 20.0 0.0000 0.0000 0.2467 4.45 4.28 4.62 35 -1.0 1.0 19.0 2.95 2.84 3.01 1.03 1.02 1.03 -1.0 0.1214 0.1144 0.1313 7.00 6.94 0.00 0.2 0.0031 0.0021 0.0043
P030402601501 59408.08 0.80 0.4 0.59 0.56 0.62 21001 17141 25925 1.76 1.52 2.11 20.0 0.0016 0.0008 0.0040 10.00 9.24 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.06 1.05 1.07 -1.0 0.1337 0.1292 0.1373 6.88 6.77 7.00 0.2 0.0058 0.0034 0.0083
P030415501201 59418.88 0.83 0.4 0.62 0.60 0.65 15818 13765 18185 1.46 1.18 2.05 20.0 0.0002 0.0001 0.0012 7.92 7.16 8.84 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.03 1.02 1.04 -1.0 0.1058 0.1022 0.1092 6.89 6.78 0.00 0.2 0.0042 0.0026 0.0058
P030402601801 59420.86 0.86 0.4 0.60 0.58 0.62 18071 15693 20645 1.59 1.11 3.58 20.0 0.0002 0.0000 0.0125 8.98 8.12 9.98 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.02 1.02 1.03 -1.0 0.1043 0.1013 0.1068 6.88 6.72 0.00 0.2 0.0013 0.0000 0.0026
P030402601901 59421.73 0.84 0.4 0.61 0.59 0.63 17288 15142 19404 1.69 1.36 2.25 20.0 0.0008 0.0003 0.0032 8.05 7.32 9.02 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.02 1.01 1.03 -1.0 0.1009 0.0982 0.1035 6.65 6.56 6.77 0.2 0.0023 0.0012 0.0038
P030402601902 59421.88 0.77 0.4 0.60 0.59 0.62 18099 15900 20915 1.61 1.29 2.34 20.0 0.0005 0.0002 0.0054 8.21 7.42 8.98 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.01 0.99 1.02 -1.0 0.1023 0.0991 0.1054 6.89 6.73 0.00 0.2 0.0030 0.0014 0.0045
P030402602101 59425.63 0.68 0.4 0.60 0.56 0.63 18210 15743 22644 4.11 1.65 7.22 20.0 0.0357 0.0001 0.3997 8.20 7.51 9.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.00 0.97 1.02 -1.0 0.0940 0.0917 0.0960 6.88 6.80 6.97 0.2 0.0034 0.0025 0.0043
P030402602201 59428.15 0.80 0.4 0.65 0.63 0.67 13892 12386 15403 1.56 1.26 2.06 20.0 0.0006 0.0003 0.0021 8.77 7.97 9.79 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.02 1.01 1.03 -1.0 0.0872 0.0840 0.0899 6.94 6.79 0.00 0.2 0.0025 0.0015 0.0036
P030402602202 59428.30 0.93 0.4 0.61 0.60 0.63 16860 15219 18387 2.60 0.00 0.00 20.0 0.0000 0.0000 0.0299 8.14 7.58 8.84 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.01 1.00 1.02 -1.0 0.0895 0.0871 0.0916 7.00 6.87 0.00 0.2 0.0023 0.0014 0.0033
P030402602203 59428.44 0.77 0.4 0.64 0.62 0.65 14884 13399 16524 1.36 1.09 2.00 20.0 0.0001 0.0000 0.0008 8.78 8.00 9.68 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.02 1.01 1.03 -1.0 0.0884 0.0857 0.0909 6.80 6.66 0.00 0.2 0.0021 0.0011 0.0032
P030402602204 59428.57 0.88 0.4 0.56 0.48 0.63 20271 15029 33992 1.43 1.24 1.78 20.0 0.0005 0.0003 0.0012 7.34 6.70 8.06 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.95 0.92 1.00 -1.0 0.1072 0.0917 0.1145 6.80 6.66 6.95 0.2 0.0025 0.0010 0.0041
P030402602301 59430.93 0.76 0.4 0.61 0.52 0.64 17254 15098 27225 1.63 1.06 4.39 20.0 0.0003 0.0000 0.0960 8.52 7.36 9.64 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.01 0.94 1.02 -1.0 0.0894 0.0859 0.1101 6.68 6.52 6.87 0.2 0.0024 0.0009 0.0041
P030402602401 59432.19 0.81 0.4 0.62 0.55 0.64 15529 13850 20515 3.15 0.00 8.25 20.0 0.0042 0.0000 0.0939 9.22 8.37 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.01 0.96 1.02 -1.0 0.0877 0.0849 0.0904 6.95 6.88 0.00 0.2 0.0044 0.0034 0.0054
P030402602501 59433.98 0.76 0.4 0.57 0.48 0.65 18422 13819 30695 2.23 1.66 3.18 20.0 0.0032 0.0006 0.0267 7.89 7.28 8.59 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.96 0.93 1.01 -1.0 0.1034 0.0844 0.1159 6.97 6.83 0.00 0.2 0.0022 0.0012 0.0031
P030415501301 59435.51 0.74 0.4 0.59 0.53 0.65 15412 13195 20445 2.73 1.46 4.43 20.0 0.0034 0.0001 0.0697 7.29 6.88 7.74 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.95 0.93 1.00 -1.0 0.0969 0.0816 0.1074 6.71 6.61 6.80 0.2 0.0022 0.0014 0.0031
P030402602601 59437.56 0.70 0.4 0.54 0.48 0.67 19591 12900 30919 2.01 1.60 2.60 20.0 0.0019 0.0006 0.0081 7.25 6.80 7.96 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.93 0.91 1.00 -1.0 0.1080 0.0783 0.1151 6.70 6.64 6.77 0.2 0.0034 0.0026 0.0043
P030402602801 59444.26 0.84 0.4 0.70 0.68 0.71 11324 10691 12115 4.07 3.04 4.92 20.0 0.0361 0.0064 0.0991 7.90 7.50 8.51 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.00 0.96 1.00 -1.0 0.0686 0.0655 0.0743 6.78 6.73 6.83 0.2 0.0034 0.0028 0.0040
P030402602901 59447.90 0.73 0.4 0.52 0.47 0.63 23384 14503 35041 1.87 1.78 1.97 20.0 0.0082 0.0062 0.0112 6.51 6.05 7.04 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.91 0.89 0.96 -1.0 0.1035 0.0835 0.1083 6.82 6.70 6.94 0.2 0.0019 0.0011 0.0028
P030402603001 59450.09 0.64 0.4 0.60 0.52 0.67 14909 12820 22420 1.95 1.85 2.06 20.0 0.0097 0.0064 0.0150 7.72 7.09 8.29 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.95 0.91 1.00 -1.0 0.0912 0.0719 0.1057 6.96 6.86 0.00 0.2 0.0027 0.0018 0.0035
P030402603002 59450.23 0.74 0.4 0.52 0.46 0.67 22568 13145 37495 1.97 1.84 2.10 20.0 0.0092 0.0061 0.0136 7.30 6.69 8.14 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.92 0.90 0.99 -1.0 0.1039 0.0730 0.1100 6.80 6.72 6.88 0.2 0.0032 0.0022 0.0041
P030402603003 59450.37 0.63 0.4 0.52 0.47 0.66 21388 12525 32926 1.89 1.78 1.99 20.0 0.0089 0.0063 0.0124 6.19 5.73 6.70 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.90 0.88 0.96 -1.0 0.1043 0.0771 0.1090 6.83 6.75 6.90 0.2 0.0036 0.0027 0.0045
P030402603004 59450.52 0.89 0.4 0.49 0.42 0.67 27617 12626 57068 1.95 1.83 2.09 20.0 0.0111 0.0074 0.0171 7.21 6.20 8.11 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.90 0.88 1.00 -1.0 0.1089 0.0711 0.1142 6.70 6.61 6.75 0.2 0.0066 0.0046 0.0086
P030402603101 59452.41 0.63 0.4 0.72 0.70 0.75 11126 10414 12254 1.94 1.88 2.01 20.0 0.0153 0.0125 0.0190 9.47 8.20 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.05 1.03 1.07 -1.0 0.0541 0.0493 0.0589 6.76 6.70 6.82 0.2 0.0042 0.0033 0.0051
P030402603201 59454.13 0.81 0.4 0.72 0.70 0.75 11666 10759 13052 2.14 2.11 2.19 20.0 0.0385 0.0339 0.0459 8.67 6.81 6.51 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.06 1.04 1.09 -1.0 0.0430 0.0373 0.0492 6.75 6.62 6.87 0.2 0.0043 0.0026 0.0061
P030402603202 59454.27 0.53 0.4 0.74 0.72 0.76 11377 10648 12320 2.10 2.06 2.14 20.0 0.0347 0.0309 0.0399 6.62 5.75 7.53 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.07 1.04 1.09 -1.0 0.0396 0.0355 0.0439 6.71 6.65 6.78 0.2 0.0036 0.0026 0.0045
P030402603203 59454.42 0.66 0.4 0.75 0.72 0.78 10864 9822 12261 2.08 2.04 2.12 20.0 0.0416 0.0352 0.0503 7.47 6.14 9.30 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.10 1.05 1.17 -1.0 0.0351 0.0261 0.0423 6.75 6.69 6.81 0.2 0.0042 0.0031 0.0053
P030402603301 59457.11 0.84 0.4 0.79 0.76 0.83 8436 7677 9396 1.75 1.68 1.81 20.0 0.0062 0.0051 0.0077 10.00 7.68 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.08 1.05 1.11 -1.0 0.0378 0.0268 0.0474 6.53 6.44 6.61 0.2 0.0062 0.0042 0.0083
P030402603302 59457.25 0.75 0.4 0.64 0.63 0.66 14659 13980 15339 1.88 1.80 1.94 20.0 0.0082 0.0068 0.0092 9.76 9.36 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.01 1.01 1.01 -1.0 0.0714 0.0702 0.0736 6.81 6.78 6.85 0.2 0.0052 0.0046 0.0058
P030402603303 59457.40 0.67 0.4 0.59 0.54 0.63 17323 15234 21768 1.72 1.66 1.79 20.0 0.0046 0.0037 0.0061 7.73 7.26 8.23 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.96 0.93 1.00 -1.0 0.0829 0.0713 0.0931 6.86 6.76 6.97 0.2 0.0022 0.0014 0.0030
P030402603401 59458.50 0.56 0.4 0.59 0.54 0.64 10752 9395 13507 1.82 1.75 1.88 20.0 0.0077 0.0059 0.0100 8.06 7.72 8.42 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.94 0.92 0.96 -1.0 0.0862 0.0772 0.0928 6.81 6.76 6.87 0.2 0.0019 0.0014 0.0023
P030402603501 59461.28 0.79 0.4 0.60 0.55 0.64 10377 9242 12771 1.40 1.28 1.51 20.0 0.0012 0.0008 0.0017 10.00 9.68 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.96 0.94 0.98 -1.0 0.0817 0.0720 0.0883 6.75 6.65 6.85 0.2 0.0013 0.0008 0.0019
P030402603502 59461.44 0.77 0.4 0.57 0.52 0.62 11500 9782 14701 1.42 1.33 1.54 20.0 0.0016 0.0012 0.0024 10.00 9.52 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.95 0.93 0.97 -1.0 0.0853 0.0774 0.0912 6.83 6.78 6.88 0.2 0.0034 0.0028 0.0039
P030402603503 59461.58 0.74 0.4 0.55 0.49 0.62 12189 9196 17717 1.83 1.63 2.02 20.0 0.0038 0.0020 0.0067 10.00 9.50 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.93 0.92 0.95 -1.0 0.0900 0.0791 0.0953 6.83 6.76 6.90 0.2 0.0031 0.0024 0.0038
P030402603601 59464.40 0.87 0.4 0.65 0.59 0.67 10062 9035 12116 1.80 1.72 1.94 20.0 0.0070 0.0054 0.0116 10.00 9.68 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.00 0.99 1.01 -1.0 0.0661 0.0635 0.0780 7.00 6.51 0.00 0.2 0.0002 0.0000 0.0010
P030402603602 59464.56 0.72 0.4 0.60 0.55 0.65 10941 9510 13878 1.76 1.67 1.83 20.0 0.0057 0.0042 0.0074 7.01 6.64 7.30 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.93 0.87 0.94 -1.0 0.0796 0.0696 0.1014 6.78 0.00 0.00 0.2 0.0000 0.0000 0.0004
P030402603603 59464.69 0.91 0.4 0.59 0.53 0.64 10911 9381 13958 1.66 1.58 1.78 20.0 0.0040 0.0029 0.0058 8.96 8.38 9.61 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.94 0.92 0.97 -1.0 0.0815 0.0712 0.0885 6.82 6.75 6.88 0.2 0.0029 0.0022 0.0037
P030402603701 59466.45 0.79 0.4 0.61 0.61 0.64 10038 9875 10427 1.68 1.60 1.76 20.0 0.0045 0.0031 0.0058 9.70 9.17 9.90 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.96 0.96 0.97 -1.0 0.0725 0.0705 0.0729 6.67 6.60 6.75 0.2 0.0038 0.0029 0.0048
P030402603702 59466.61 0.81 0.4 0.55 0.49 0.62 11584 8949 16949 1.81 1.69 1.93 20.0 0.0056 0.0037 0.0086 10.00 9.51 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.93 0.91 0.95 -1.0 0.0857 0.0764 0.0909 6.92 6.77 0.00 0.2 0.0012 0.0006 0.0018
P030402603703 59466.74 0.99 0.4 0.57 0.54 0.60 10723 9782 12224 1.54 1.44 1.67 20.0 0.0019 0.0015 0.0029 9.35 8.86 9.66 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.93 0.92 0.94 -1.0 0.0819 0.0742 0.0856 6.86 0.00 0.00 0.2 0.0006 0.0000 0.0012
P030402603801 59468.24 0.86 0.4 0.69 0.67 0.70 8945 8223 9407 1.60 1.52 1.66 20.0 0.0037 0.0029 0.0042 10.00 9.70 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.01 1.01 1.02 -1.0 0.0572 0.0557 0.0597 6.80 6.66 6.94 0.2 0.0012 0.0006 0.0019
P030402603802 59468.39 0.82 0.4 0.66 0.59 0.72 8880 8381 9451 1.81 1.74 1.89 20.0 0.0070 0.0053 0.0109 8.99 8.52 9.58 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.97 0.93 1.00 -1.0 0.0658 0.0507 0.0789 6.84 6.76 6.92 0.2 0.0023 0.0017 0.0029
P030402603803 59468.53 0.75 0.4 0.61 0.54 0.67 9662 8199 13110 1.72 1.66 1.79 20.0 0.0080 0.0059 0.0108 6.75 6.25 7.26 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.92 0.90 0.95 -1.0 0.0773 0.0649 0.0849 6.75 6.63 6.89 0.2 0.0011 0.0005 0.0019
P030402603901 59470.16 0.73 0.4 0.74 0.72 0.76 8150 7782 8861 1.99 1.95 2.06 20.0 0.0176 0.0147 0.0219 10.00 8.58 8.20 35 -1.0 1.0 19.0 2.90 0.00 0.00 1.04 1.02 1.05 -1.0 0.0381 0.0349 0.0414 6.86 6.75 6.98 0.2 0.0017 0.0010 0.0023
P030402603902 59470.31 0.81 0.4 0.62 0.57 0.67 9910 8895 12079 2.08 2.04 2.13 20.0 0.0332 0.0256 0.0440 7.75 7.00 8.58 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.92 0.90 0.95 -1.0 0.0683 0.0583 0.0767 6.74 6.67 6.81 0.2 0.0032 0.0023 0.0040
P030402603903 59470.45 0.75 0.4 0.62 0.56 0.66 10332 9030 13502 1.82 1.77 1.87 20.0 0.0154 0.0125 0.0193 5.75 5.30 6.25 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.91 0.85 0.93 -1.0 0.0681 0.0590 0.0748 6.85 0.00 0.00 0.2 0.0004 0.0000 0.0012
P030402604001 59473.48 0.88 0.4 0.58 0.53 0.64 9807 8363 12372 1.78 1.66 1.88 20.0 0.0051 0.0033 0.0074 10.00 9.49 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.93 0.91 0.95 -1.0 0.0788 0.0697 0.0843 6.78 6.65 6.91 0.2 0.0012 0.0006 0.0019
P030402604101 59476.19 0.89 0.4 0.53 0.47 0.60 11866 8565 17949 1.64 1.54 1.74 20.0 0.0035 0.0025 0.0050 10.00 9.50 0.00 35 -1.0 1.0 19.0 2.90 0.00 0.00 0.91 0.90 0.93 -1.0 0.0839 0.0755 0.0880 6.77 6.69 6.85 0.2 0.0023 0.0017 0.0030

###
